Nonreversible Gauge Fields in Fokker--Planck Dynamics: Supersymmetric Hamiltonians and Learned Finite Forces

We formulate stationary-density-preserving nonreversible perturbations of Fokker--Planck dynamics as gauge fields that deform relaxation spectra while leaving the invariant state fixed. When detailed balance holds, a similarity transformation maps the reversible Fokker--Planck operator to a Witten-Laplacian-type supersymmetric Hamiltonian; nonreversible gauges then appear as non-Hermitian perturbations that preserve the zero mode but modify the excited spectrum. This operator viewpoint gives a common language for relaxation gaps, circulating probability currents, hypocoercive acceleration, and finite control costs. We represent admissible gauge currents by antisymmetric tensor fields and identify the detailed-balance-violating Ohzeki--Ichiki force as a constant symplectic example whose infinite-strength limit is Hamiltonian dynamics. The continuous-time spectral gap alone does not select a finite gauge strength, so we introduce a finite-time regularized objective and an actor--critic procedure for learning the gauge. An exactly solvable anisotropic Gaussian Ornstein--Uhlenbeck benchmark separates the spectral transition from the finite-time optimum and shows that the learned gauge recovers the Lyapunov-equation optimum. A double-well benchmark then illustrates the same constrained selection in a nonconvex metastable landscape. Stochastic gradient methods enter this framework as physically relevant Fokker--Planck systems: mini-batch noise acts as an effective diffusion tensor, and adaptive methods such as Adam correspond to metric choices with possible nonequilibrium currents.

==> data/ou_gaussian_actor.csv <==
iteration,a,objective,gradient
0,0.6,3.5981677614439813,-2.036360250283935
1,1.6181801251419676,1.875183331845764,-0.950223602720579
2,2.07066755500891,1.5664853393101381,-0.45874651156993185
3,2.2791886966316066,1.4874513853775921,-0.30584337795098504
4,2.4121640783494263,1.4523295803003857,-0.22480128906845698
5,2.50583128212795,1.4337113144862659,-0.1739891141032479
6,2.575426927769249,1.422841820215054,-0.13917250040808904
7,2.628954812541591,1.4160832990851058,-0.11393903706424124
8,2.6711544558987175,1.4116863450638593,-0.09492391624242646
9,2.705055854556727,1.408725197373343,-0.08017618675324245
10,2.732702815506121,1.406675302789238,-0.06848118448316232
11,2.7555298770005083,1.4052236909604403,-0.05904108279699116
12,2.774575387580183,1.4041758917639595,-0.05130953844723507
13,2.790609618344944,1.4034070204871416,-0.0448997311275634
14,2.8042155974745087,1.4028346519034036,-0.039530213928808955
15,2.8158421309829818,1.4024031059793243,-0.034991507479897876
16,2.8258397045486667,1.402074008643016,-0.031124677726435124
17,2.8344854483615656,1.4018204456876986,-0.02780714249247973
18,2.842000892278452,1.4016232457755526,-0.02494300161839824
19,2.8485648400727674,1.401468562625388,-0.022456288519316914
20,2.854322862770028,1.4013462704422683,-0.020286160798679287
21,2.859394402969698,1.4012488799331577,-0.018383409081830226
22,2.8638781612823396,1.4011707942482294,-0.016707881140218817
23,2.867856228220487,1.4011077908552139,-0.015226553564606782
24,2.8713972871890006,1.4010566559996274,-0.013912069307973063
25,2.8745591211226307,1.4010149237188023,-0.01274161547105468
26,2.8773905912273094,1.4009806874503585,-0.011696052979142113
27,2.8799332114401666,1.4009524626592502,-0.010759235054718097
28,2.8822224103879788,1.40092908572263,-0.009917468793281259
29,2.8842885497199124,1.4009096388499038,-0.009159086325523091
30,2.8861577510108356,1.4008933938778987,-0.008474100698738773
31,2.8878525711505834,1.400879769873208,-0.007853927821173112
32,2.8893925569978722,1.4008683009194018,-0.007291160339151226
33,2.89079470321694,1.4008586114763593,-0.006779382644963583
34,2.8920738320178763,1.4008503974110376,-0.006313018685248917
35,2.8932429095521814,1.40084341130569,-0.005887206098411646
36,2.8943133106609835,1.4008374510136665,-0.005497691613360889
37,2.8952950413062264,1.4008323506961489,-0.005140743716323115
38,2.8961969261687392,1.4008279737655687,-0.0048130794159151336
39,2.897026767447345,1.4008242073025103,-0.004511802577453761
40,2.8977914797486086,1.4008209576176476,-0.004234351796872371
41,2.8984972050480873,1.4008181467078036,-0.003978456173898692
42,2.8991494109782345,1.4008157094138527,-0.0037420976564783714
43,2.8997529751163764,1.400813591131925,-0.0035234788719096244
44,2.900312257476997,1.400811745962959,-0.0033209955583135553
45,2.9008311630329837,1.4008101352108497,-0.003133212865524815
46,2.901313195781526,1.4008087261590996,-0.0029588449240947057
47,2.90176150561851,1.400807491070764,-0.002796737180985609
48,2.902178929078359,1.4008064063681671,-0.0026458510886451236
49,2.902568024826689,1.4008054519578812,-0.0025052507977751937
50,2.9029311046524535,1.400804610673454,-0.0023740915647585403
51,2.903270260590276,1.4008038678139227,-0.002251609627337281
52,2.903587388706802,1.4008032107606034,-0.0021371133441805412
53,2.903884210004605,1.4008026286578579,-0.00202997542191774
54,2.904162288829525,1.400802112146528,-0.0019296260827883494
55,2.904423049110983,1.4008016531406418,-0.0018355470460695855
56,2.9046677887171253,1.4008012446400144,-0.0017472662169315534
57,2.9048976921667213,1.4008008805724377,-0.0016643529892568232
58,2.9051138419055857,1.400800555660584,-0.0015864140849664032
59,2.9053172283267354,1.4008002653094,-0.0015130898613624488
60,2.905508758688933,1.4008000055106646,-0.0014440510285118613
61,2.905689265067497,1.4007997727619328,-0.0013789957257781538
62,2.9058595114533956,1.4007995639974582,-0.0013176469145959047
63,2.906020200101517,1.4007993765293099,-0.0012597500491073887
64,2.9061719772158674,1.4007992079970075,-0.0012050709922561964
65,2.9063154380482787,1.4007990563243824,-0.0011533941482055887
66,2.9064511314774792,1.4007989196825257,-0.0011045207868387585
67,2.9065795641271115,1.4007987964579875,-0.0010582675379833262
68,2.906701204074006,1.400798685225285,-0.0010144650363508312
69,2.9068164841917734,1.4007985847232693,-0.0009729567008243123
70,2.906925805169394,1.4007984938346238,-0.0009335976329283291
71,2.9070295382397195,1.4007984115681642,-0.0008962536222556494
72,2.9071280276487586,1.400798337043416,-0.0008608002460519515
73,2.9072215928928946,1.4007982694773085,-0.0008271220547784175
74,2.907310530748247,1.400798208172466,-0.0007951118333826557
75,2.9073951171135004,1.400798152507154,-0.0007646699304908466
76,2.907475608685131,1.4007981019263809,-0.0007357036496768998
77,2.9075522444819724,1.4007980559341577,-0.0007081266948660847
78,2.9076252472340203,1.4007980140867562,-0.0006818586660362058
79,2.907694824648922,1.4007979759867442,-0.0006568245992522037
80,2.907761170568038,1.4007979412778107,-0.0006329545467131936
81,2.9078244660227095,1.4007979096401184,-0.0006101831937788127
82,2.9078848802003114,1.4007978807863428,-0.0005884495085606289
83,2.9079425713286016,1.4007978544580646,-0.0005676964207701474
84,2.907997687485958,1.4007978304226674,-0.0005478705285599794
85,2.9080503673444733,1.4007978084705415,-0.0005289218289372677
86,2.908100740851991,1.40079778841265,-0.0005108034706968745
87,2.9081489298586605,1.4007977700783392,-0.0004934715275828339
88,2.908195048693014,1.4007977533134406,-0.0004768847895575412
89,2.9082392046920473,1.400797737978523,-0.00046100457120168414
90,2.9082814986894054,1.4007977239474176,-0.00044579453471138564
91,2.908322025465288,1.4007977111058314,-0.00043122052743482797
92,2.9083608741614535,1.4007976993501576,-0.00041725043142593066
93,2.9083981286642593,1.4007976885864128,-0.0004038540253015199
94,2.9084338679585335,1.4007976787292606,-0.0003910028560061285
95,2.9084681664546745,1.4007976697011677,-0.0003786701207064702
96,2.9085010942912577,1.4007976614316515,-0.0003668305573567565
97,2.908532717615168,1.4007976538565656,-0.0003554603435196313
98,2.9085630988411095,1.4007976469174954,-0.0003445370026322614
99,2.9085922968921802,1.4007976405612486,-0.00033403931712472357
100,2.908620367423031,1.4007976347392979,-0.00032394724763129545


==> data/ou_gaussian_cost.csv <==
a,objective,mean_area,control_cost,lambda_min_re,lambda_max_re,lambda_im_abs
0.0,4.323323743940026,4.323323743940026,0.0,0.10000000000000003,1.0,0.0
0.01,4.323086826240368,4.323081770796083,5.055444284850075e-06,0.10001111124828876,0.9999888887517113,0.0
0.02,4.322376206246194,4.32235598453169,2.0221714503574824e-05,0.10004444663944867,0.9999555533605514,0.0
0.03,4.321192283136901,4.321146784514008,4.5498622893214856e-05,0.10010001111358097,0.9998999888864191,0.0
0.04,4.319535721761985,4.319454835904988,8.088585699685522e-05,0.10017781290825595,0.9998221870917441,0.0
0.05,4.3174074519673935,4.317281068987009,0.00012638298038434472,0.10027786356462287,0.9997221364353772,0.0
0.06,4.314808667653766,4.314626678220107,0.0001819894336586964,0.10040017793597827,0.9995998220640219,0.0
0.07,4.311740825567863,4.311493121032118,0.00024770453574556685,0.10054477419880858,0.9994552258011915,0.0
0.08,4.30820564382918,4.307882116343718,0.00032352748546248927,0.10071167386632451,0.9992883261336756,0.0
0.09,4.304205100193414,4.303795642830051,0.0004094573633638052,0.10090090180451267,0.9990990981954875,0.0
0.1,4.2997414300556125,4.299235936921756,0.0005054931338565429,0.10111248625073121,0.9988875137492689,0.0
0.11,4.2948171241956405,4.294205490548059,0.000611633647581774,0.1013464588348823,0.9986535411651178,0.0
0.12,4.289434926269455,4.288707048625399,0.0007278776440553341,0.1016028546031989,0.9983971453968012,0.0
0.13,4.283597830049267,4.282743606294706,0.0008542237545610799,0.10188171204468793,0.9981182879553121,0.0
0.14,4.2773090764173105,4.276318405912021,0.0009906705052892702,0.10218307312027608,0.997816926879724,0.0
0.15,4.270572150116431,4.2694349337957185,0.0011372163207119775,0.10250698329471108,0.997493016705289,0.0
0.16,4.263390776263175,4.262096916735988,0.001293859527186881,0.10285349157127488,0.9971465084287252,0.0
0.17,4.255768916627588,4.254308318270808,0.0014605983567801894,0.10322265052937163,0.9967773494706285,0.0
0.18,4.247710765685332,4.2460733347340325,0.0016374309512988772,0.1036145163650592,0.9963854836349408,0.0
0.19,4.239220746447412,4.23739639108089,0.0018243553665219742,0.10402914893459686,0.9959708510654033,0.0
0.2,4.230303506073905,4.228282136497285,0.002021369576620059,0.10446661180109074,0.9955333881989094,0.0
0.21,4.220963911277113,4.218735439798361,0.0022284714787516417,0.1049269722843228,0.9950730277156773,0.0
0.22,4.211207043521311,4.208761384623486,0.0024456588978247727,0.10541030151385655,0.9945896984861435,0.0
0.23,4.201038194025298,4.198365264433886,0.002672929591411852,0.10591667448551956,0.9940833255144805,0.0
0.24,4.190462858575005,4.1875525773202,0.0029102812548049252,0.10644617012137075,0.9935538298786293,0.0
0.25,4.179486732153381,4.176329020627183,0.003157711526198921,0.1069988713332663,0.9930011286667337,0.0
0.26,4.168115703394642,4.164700485402653,0.003415217991989572,0.10757486509014885,0.9924251349098512,0.0
0.27,4.156355848871069,4.152673050678897,0.003682798192172678,0.10817424248919122,0.9918257575108089,0.0
0.28,4.14421342721997,4.140252977594139,0.003960449625831163,0.10879709883093475,0.9912029011690653,0.0
0.29,4.131694873118863,4.127446703362167,0.004248169756696155,0.10944353369857346,0.9905564663014266,0.0
0.3,4.11880679111702,4.114260835098252,0.004545956018768075,0.11011365104154464,0.9898863489584555,0.0
0.31,4.105555949332271,4.100702143510287,0.004853805821983782,0.11080755926359576,0.9891924407364043,0.0
0.32,4.09194927302112,4.086777556463204,0.005171716557915749,0.1115253713155116,0.9884746286844885,0.0
0.33,4.077993838030836,4.072494152425347,0.0054996856054889,0.11226720479269553,0.9877327952073045,0.0
0.34,4.063696864142964,4.0578591538062625,0.005837710336701348,0.11303318203781199,0.9869668179621881,0.0
0.35,4.049065708316521,4.042879920194187,0.006185788122334342,0.11382343024871228,0.9861765697512879,0.0
0.36,4.034107857840267,4.0275639415026285,0.006543916337638333,0.11463808159187833,0.9853619184081217,0.0
0.37,4.01883092340283,4.0119188310348495,0.006912092367980191,0.11547727332163632,0.9845227266783638,0.0
0.38,4.003242632090234,3.995952318475795,0.007290313614438898,0.11634114790540712,0.983658852094593,0.0
0.39,3.987350820319957,3.9796722428206217,0.0076785774993352466,0.11722985315528062,0.9827701468447194,0.0
0.4,3.971163426720117,3.9630865452484336,0.008076881471683036,0.11814354236621638,0.9818564576337837,0.0
0.41,3.9546884849640804,3.946203261951532,0.008485223012548098,0.11908237446119707,0.980917625538803,0.0
0.42,3.937934116568866,3.929030516928563,0.008903599640303047,0.1200465141436809,0.9799534858563193,0.0
0.43,3.920908523667026,3.9115765147512613,0.009332008915764528,0.12103613205772218,0.9789638679422779,0.0
0.44,3.9036199817609463,3.8938495333137446,0.009770448447201681,0.12205140495615602,0.977948595043844,0.0
0.45,3.886076832469044,3.87585791657384,0.010218915895204008,0.12309251587726883,0.9769074841227312,0.0
0.46,3.868287476272456,3.857610067295059,0.010677408977396986,0.12415965433040521,0.9758403456695949,0.0
0.47,3.8502603652717187,3.8391144397987236,0.011145925472995073,0.1252530164909938,0.9747469835090063,0.0
0.48,3.8320039959623027,3.8203795327351204,0.011624463227182065,0.12637280540550755,0.9736271945944925,0.0
0.49,3.8135269020372418,3.8014138818819334,0.012113020155308142,0.12751923120691044,0.9724807687930896,0.0
0.5,3.7948376472264473,3.782226052979552,0.01261159424689553,0.1286925113411821,0.971307488658818,0.0
0.51,3.7759448181807493,3.7628246346113063,0.013120183569442974,0.12989287080555278,0.9701071291944473,0.0
0.52,3.756857017408992,3.74321823113697,0.013638786272021775,0.1311205423991289,0.9688794576008712,0.0
0.53,3.7375828562770064,3.7234154556883508,0.014167400588655638,0.13237576698663667,0.9676242330133634,0.0
0.54,3.718130948076043,3.703424923234566,0.014706024841476607,0.13365879377606643,0.9663412062239336,0.0
0.55,3.698509901168696,3.6832552437250436,0.015254657443652663,0.13496988061105736,0.9650301193889428,0.0
0.56,3.6787283122205507,3.6629150153184717,0.0158132969020792,0.13630929427892635,0.9636907057210737,0.0
0.57,3.6587947595243007,3.6424128177044697,0.01638194181983114,0.13767731083531193,0.9623226891646881,0.0
0.58,3.6387177964242894,3.621757205525919,0.016960590898370202,0.13907421594648023,0.9609257840535199,0.0
0.59,3.618505944848291,3.6009567019087867,0.01754924293950427,0.14050030525041907,0.9594996947495811,0.0
0.6,3.5981676889534926,3.5800197921063965,0.0181478968470959,0.14195588473793674,0.9580441152620633,0.0
0.61,3.577711468893465,3.5589549172649475,0.01875655162851746,0.14344127115507654,0.9565587288449235,0.0
0.62,3.55714567471187,3.5377704683160194,0.01937520639585095,0.14495679242826454,0.9550432075717356,0.0
0.63,3.5364786403700896,3.5164747800032568,0.02000386036683283,0.14650278811372192,0.9534972118862781,0.0
0.64,3.5157186379135688,3.495076125048027,0.020642512865541814,0.14807960987280083,0.9519203901271993,0.0
0.65,3.4948738717832746,3.4735827084604423,0.021291163322832162,0.14968762197503815,0.9503123780249619,0.0
0.66,3.4739524732768663,3.4520026620003557,0.02194981127651068,0.1513272018308749,0.9486727981691252,0.0
0.67,3.4529624951653126,3.4303440387940496,0.02261845637126315,0.15299874055615392,0.9470012594438462,0.0
0.68,3.4319119064693115,3.408614808110983,0.023297098358328522,0.15470264357069125,0.9452973564293088,0.0
0.69,3.410808587399706,3.386822850304779,0.02398573709492698,0.15643933123341708,0.943560668766583,0.0
0.7,3.389660324466618,3.364975951923175,0.024684372543443522,0.15820923951680538,0.9417907604831948,0.0
0.71,3.368474805760829,3.343081800990456,0.025393004770373123,0.16001282072355255,0.9399871792764476,0.0
0.72,3.34725961641074,3.321147982465709,0.026111633945030945,0.16185054424873918,0.9381494557512609,0.0
0.73,3.3260222342185983,3.2991819738805646,0.026840260338033564,0.1637228973910051,0.936277102608995,0.0
0.74,3.304770025478607,3.2771911411590495,0.027578884319557614,0.16563038621660015,0.9343696137833999,0.0
0.75,3.2835102409795605,3.255182734622178,0.02832750635738231,0.16757353648054113,0.932426463519459,0.0
0.76,3.2622500121944245,3.233163885179702,0.029086127014722116,0.16955289460951345,0.9304471053904866,0.0
0.77,3.2409963476585286,3.2111416007106706,0.02985474694785828,0.17156902875160973,0.9284309712483904,0.0
0.78,3.219756129538841,3.1891227626352636,0.030633366903577257,0.17362252989850735,0.9263774701014927,0.0
0.79,3.1985361103944885,3.1671141226780657,0.03142198771642263,0.17571401308624984,0.9242859869137503,0.0
0.8,3.177342910130777,3.145122299825004,0.03222061030577276,0.17784411868143213,0.922155881318568,0.0
0.81,3.156183013146678,3.1231537774739278,0.033029235672750186,0.18001351376029967,0.9199864862397005,0.0
0.82,3.135062765676701,3.101214900779726,0.03384786489697493,0.1822228935890653,0.9177771064109348,0.0
0.83,3.1139883733269387,3.0793118741937695,0.03467649913316914,0.18447298321464667,0.9155270167853534,0.0
0.84,3.092965898805629,3.0574507591980025,0.03551513960762675,0.18676453917603258,0.9132354608239674,0.0
0.85,3.0720012598471764,3.035637472232621,0.03636378761455528,0.1890983513476282,0.9109016486523719,0.0
0.86,3.0511002273297323,3.0138777828174304,0.03722244451230205,0.19147524492721568,0.9085247550727844,0.0
0.87,3.0302684235845185,2.992177311865041,0.0380911117194772,0.19389608258262592,0.9061039174173742,0.0
0.88,3.0095113208963227,2.9705415301853413,0.03896979071098149,0.19636176677287853,0.9036382332271216,0.0
0.89,2.988834240193141,2.948975757179188,0.03985848301395303,0.19887324226143066,0.9011267577385694,0.0
0.9,2.9682423499235404,2.927485159719898,0.04075719020364242,0.20143149884133255,0.8985685011586675,0.0
0.91,2.9477406651194875,2.906074751220258,0.04166591389922956,0.2040375742945486,0.8959624257054515,0.0
0.92,2.9273340466424562,2.8847493908828654,0.04258465575959081,0.20669255761052896,0.8933074423894711,0.0
0.93,2.907027200610259,2.863513783131227,0.04351341747903163,0.20939759249236073,0.8906024075076393,0.0
0.94,2.886824678001764,2.842372477218771,0.044452200782993084,0.21215388118257156,0.8878461188174285,0.0
0.95,2.8667308744368314,2.8213298670130866,0.04540100742374473,0.21496268864498091,0.8850373113550192,0.0
0.96,2.8467500301277733,2.8003901909516977,0.046359839176075765,0.2178253471440062,0.882174652855994,0.0
0.97,2.8268862299994697,2.779557532166475,0.047328697832994704,0.22074326126865684,0.8792567387313432,0.0
0.98,2.8071434039741954,2.7588358187727464,0.04830758520144918,0.2237179134552435,0.8762820865447566,0.0
0.99,2.7875253274174288,2.738228824319353,0.04929650309807555,0.22675087007077654,0.8732491299292235,0.0
1.0,2.7680356217409403,2.7177401683959483,0.05029545334499187,0.2298437881283576,0.8701562118716425,0.0
1.01,2.748677755158785,2.6973733173931453,0.05130443776563981,0.23299842271685778,0.8670015772831423,0.0
1.02,2.7294550435919374,2.6771315854112467,0.05232345818069052,0.2362166352401709,0.8637833647598292,0.0
1.03,2.7103706517173505,2.6570181353133284,0.05335251640402187,0.23950040257675054,0.8604995974232496,0.0
1.04,2.6914275941566026,2.637035979917827,0.05439161423877566,0.24285182728852195,0.8571481727114781,0.0
1.05,2.672628736799817,2.6171879833263114,0.05544075347350577,0.24627314903025121,0.8537268509697489,0.0
1.06,2.65397679825969,2.597476862381264,0.05649993587842589,0.24976675733689985,0.8502332426631003,0.0
1.07,2.6354743514508576,2.577905188249094,0.057569163201763626,0.25333520599841985,0.8466647940015802,0.0
1.08,2.6171238252898466,2.558475388123615,0.05864843716623169,0.25698122927020534,0.8430187707297947,0.0
1.09,2.598927506510183,2.5391897470445635,0.059737759465619274,0.26070776021469233,0.8392922397853078,0.0
1.1,2.580887541587647,2.5200504098261303,0.06083713176151651,0.2645179515275961,0.8354820484724039,0.0
1.11,2.563005938770549,2.5010593830903742,0.0619465556801745,0.2684151992738245,0.8315848007261756,0.0
1.12,2.5452845702097027,2.482218537400195,0.06306603280950752,0.27240317004691866,0.8275968299530814,0.0
1.13,2.5277251741827502,2.4635296094865047,0.06419556469624575,0.27648583217683215,0.8235141678231679,0.0
1.14,2.510329357407462,2.444994204564222,0.06533515284324001,0.2806674917504387,0.8193325082495614,0.0
1.15,2.4930985974390123,2.4266137987320855,0.06648479870692678,0.28495283438602853,0.8150471656139715,0.0
1.16,2.476034245145176,2.4083897414502213,0.06764450369495481,0.2893469739289413,0.8106530260710587,0.0
1.17,2.459137527254913,2.390323258090935,0.06881426916397858,0.29385550952636125,0.8061444904736388,0.0
1.18,2.4424095489741466,2.372415452556523,0.06999409641762347,0.2984845929172529,0.8015154070827473,0.0
1.19,2.4258512966642742,2.354667309959655,0.07118398670461933,0.3032410082692021,0.796758991730798,0.0
1.2,2.4094636405771497,2.337079699360038,0.07238394121711166,0.3081322675510435,0.7918677324489566,0.0
1.21,2.3932473376420567,2.319653376552908,0.07359396108914869,0.3131667253108213,0.7868332746891789,0.0
1.22,2.3772030342990154,2.3023889869036713,0.07481404739534404,0.3183537179232095,0.7816462820767907,0.0
1.23,2.361331269373329,2.2852870682236115,0.07604420114971752,0.3237037340122467,0.7762962659877534,0.0
1.24,2.3456324769861876,2.2683480536814713,0.07728442330471617,0.32922862504391565,0.7707713749560845,0.0
1.25,2.330106989496606,2.2515722747461973,0.07853471475040892,0.33494186832393436,0.7650581316760657,0.0
1.26,2.3147550404691284,2.2349599641552684,0.07979507631385975,0.3408588993047995,0.7591411006952006,0.0
1.27,2.299576767662966,2.21851125890429,0.08106550875867628,0.34699753696075514,0.7530024630392449,0.0
1.28,2.28457221603751,2.202226203252781,0.08234601278472925,0.3533785362682904,0.7466214637317097,0.0
1.29,2.2697413407695013,2.1861047517414565,0.0836365890280448,0.3600263176121493,0.7399736823878508,0.0
1.3,2.255084010277342,2.1701467722164787,0.08493723806086331,0.3669699478227688,0.7330300521772313,0.0
1.31,2.240600009248022,2.1543520488561594,0.08624796039186274,0.37424448799539756,0.7257555120046025,0.0
1.32,2.226289041662299,2.1387202851957547,0.08756875646654422,0.3818928912865373,0.7181071087134627,0.0
1.33,2.212150733813839,2.123251107146067,0.08889962666777189,0.38996875305116196,0.7100312469488381,0.0
1.34,2.19818463731834,2.1079440660018722,0.09024057131646736,0.39854043443875875,0.7014595655612413,0.0
1.35,2.1843902321083184,2.092798641435868,0.09159159067245039,0.407697505292423,0.6923024947075771,0.0
1.36,2.1707669294101684,2.0778142444747476,0.0929526849354208,0.4175613349508537,0.6824386650491464,0.0
1.37,2.157314074699274,2.062990220453193,0.09432385424608074,0.42830365658738967,0.6716963434126104,0.0
1.38,2.144030950629932,2.048325851942551,0.09570509868738131,0.4401819686936611,0.659818031306339,0.0
1.39,2.130916779936647,2.033820361650744,0.0970964182859027,0.453615353919828,0.6463846460801721,0.0
1.4,2.117970728303225,2.0194729152898816,0.09849781301334351,0.4693774225170143,0.6306225774829858,0.0
1.41,2.105191907196815,2.005282624408687,0.09990928278812787,0.48925462980605006,0.61074537019395,0.0
1.42,2.092579376663806,1.99124854918669,0.10133082747711612,0.5206742434027697,0.5793257565972304,0.0
1.43,2.0801321480847843,1.9773697011873717,0.10276244689741254,0.55,0.55,0.04460941604639052
1.44,2.0678491868856996,1.9636450460674364,0.10420414081826308,0.55,0.55,0.06971370023173333
1.45,2.05572941520313,1.9500735062400913,0.10565590896303868,0.55,0.55,0.08803408430829508
1.46,2.0437717145007306,1.9366539634894355,0.10711775101129505,0.55,0.55,0.10324727599312233
1.47,2.0319749281351114,1.9233852615342153,0.10858966660089606,0.55,0.55,0.11657615536635264
1.48,2.020337863868936,1.9102662085387332,0.11007165533020284,0.55,0.55,0.1286079313261822
1.49,2.0088592963292204,1.8972955795689048,0.11156371676031573,0.55,0.55,0.1396782015920881
1.5,1.9975379694093405,1.8844721189919826,0.11306585041735792,0.55,0.55,0.14999999999999997
1.51,1.9863725986129621,1.8717945428181602,0.11457805579480196,0.55,0.55,0.15971850237214225
1.52,1.9753618733385556,1.8592615409827324,0.11610033235582307,0.55,0.55,0.16893785839769607
1.53,1.9645044591032523,1.8468717795675755,0.11763267953567676,0.55,0.55,0.17773575892318352
1.54,1.953798999704725,1.8346239029606348,0.11917509674409008,0.55,0.55,0.1861719635176038
1.55,1.9432441193204502,1.8225165359527864,0.12072758336766379,0.55,0.55,0.19429359227725457
1.56,1.9328384245431103,1.8105482857708377,0.12229013877227264,0.55,0.55,0.2021385663350762
1.57,1.9225805063517858,1.7987177440463284,0.12386276230545734,0.55,0.55,0.209737931714795
1.58,1.9124689420182124,1.787023488719404,0.12544545329880818,0.55,0.55,0.2171174797200816
1.59,1.9025022969476724,1.7754640858773483,0.1270382110703241,0.55,0.55,0.22429890771022498
1.6,1.8926791264543221,1.7640380915275768,0.1286410349267452,0.55,0.55,0.23130067012440766
1.61,1.8829979774707835,1.7527440533049283,0.13025392416585507,0.55,0.55,0.23813861509633424
1.62,1.8734573901918834,1.7415805121131454,0.13187687807873807,0.55,0.55,0.24482646915723807
1.63,1.8640558996527339,1.730546003700737,0.13350989595199697,0.55,0.55,0.2513762120806183
1.64,1.8547920372413491,1.7196390601714326,0.13515297706991655,0.55,0.55,0.257798370824953
1.65,1.8456643321460384,1.7088582114294695,0.13680612071656892,0.55,0.55,0.2641022529248851
1.66,1.836671312738146,1.6982019865602822,0.1384693261778639,0.55,0.55,0.2702961338976197
1.67,1.8278115078905195,1.687668915146996,0.14014259274352367,0.55,0.55,0.27638740926460453
1.68,1.8190834482325156,1.67725752852352,0.1418259197089954,0.55,0.55,0.2823827190180022
1.69,1.8104856673420857,1.6669663609648013,0.1435193063772844,0.55,0.55,0.2882880503940459
1.7,1.8020167028759662,1.6567939508152572,0.145222752060709,0.55,0.55,0.2941088233970548
1.71,1.793675097638708,1.646738841556136,0.14693625608257205,0.55,0.55,0.29984996248123824
1.72,1.785459400591667,1.6367995828129152,0.1486598177787519,0.55,0.55,0.3055159570300707
1.73,1.7773681678029105,1.6269747313037128,0.15039343649919773,0.55,0.55,0.3111109126983494
1.74,1.7693999633393067,1.6172628517299656,0.15213711160934099,0.55,0.55,0.3166385952470103
1.75,1.7615533601018911,1.6076625176104842,0.15389084249140697,0.55,0.55,0.32210246816812815
1.76,1.7538269406057896,1.598172312060148,0.15565462854564152,0.55,0.55,0.3275057251407981
1.77,1.7462192977061206,1.5887908285146908,0.1574284691914298,0.55,0.55,0.33285131815872393
1.78,1.7387290352711273,1.5795166714028015,0.1592123638683259,0.55,0.55,0.3381419820134732
1.79,1.7313547688040485,1.5703484567670638,0.16100631203698465,0.55,0.55,0.3433802556933057
1.8,1.7240951260151045,1.5612848128351178,0.16281031317998668,0.55,0.55,0.3485685011586676
1.81,1.716948747345238,1.5523243805426612,0.16462436680257683,0.55,0.55,0.3537089198762169
1.82,1.7099142864429453,1.5434658140096509,0.16644847243329444,0.55,0.55,0.35880356742931085
1.83,1.7029904105959628,1.5347077809714524,0.16828262962451024,0.55,0.55,0.3638543664709825
1.84,1.6961758011192969,1.5260489631664274,0.17012683795286954,0.55,0.55,0.3688631182430686
1.85,1.689469153701123,1.5174880566814941,0.17198109701962885,0.55,0.55,0.3738315128503749
1.86,1.682869178708317,1.5090237722574038,0.1738454064509131,0.55,0.55,0.37876113845007914
1.87,1.6763746014531862,1.5006548355553189,0.17571976589786728,0.55,0.55,0.38365348949279743
1.88,1.6699841624229883,1.4923799873862618,0.17760417503672643,0.55,0.55,0.38850997413193905
1.89,1.6636966174739658,1.4841979839051733,0.17949863356879242,0.55,0.55,0.39333192090141883
1.9,1.657510737991425,1.4761075967710973,0.18140314122032766,0.55,0.55,0.39812058474788764
1.91,1.651425311017574,1.468107613275209,0.18331769774236523,0.55,0.55,0.4028771524919228
1.92,1.6454391393487264,1.460196836438288,0.18524230291043853,0.55,0.55,0.407602747782691
1.93,1.6395510416034154,1.4523740850791802,0.18717695652423527,0.55,0.55,0.41229843560217394
1.94,1.6337598522630687,1.4446381938558919,0.18912165840717685,0.55,0.55,0.41696522636785915
1.95,1.6280644216868572,1.436988013280928,0.19107640840592915,0.55,0.55,0.42160407967665586
1.96,1.6224636161021184,1.4294224097122714,0.1930412063898471,0.55,0.55,0.4262159077275272
1.97,1.6169563175720691,1.4219402653217117,0.19501605225035737,0.55,0.55,0.4308015784557898
1.98,1.6115414239421475,1.4145404780418667,0.19700094590028094,0.55,0.55,0.43536191840812166
1.99,1.606217848766527,1.407221961493426,0.19899588727310102,0.55,0.55,0.4398977153839288
2.0,1.6009845212163283,1.3999836448941416,0.20100087632218663,0.55,0.55,0.44440972086577946
2.01,1.5958403859706356,1.3928244729506707,0.20301591301996486,0.55,0.55,0.4488986522590594
2.02,1.5907844030921172,1.3857434057350653,0.20504099735705195,0.55,0.55,0.4533651949587661
2.03,1.5858155478881693,1.3787394185468167,0.20707612934135258,0.55,0.55,0.45781000425940876
2.04,1.5809328107591183,1.371811501762003,0.2091213089971154,0.55,0.55,0.46223370712227385
2.05,1.5761351970346793,1.364958660670702,0.2111765363639773,0.55,0.55,0.4666369038128039
2.06,1.5714217267998052,1.3581799153038376,0.21324181149596746,0.55,0.55,0.47102016941952707
2.07,1.5667914347111531,1.3514743002506553,0.21531713446049786,0.55,0.55,0.4753840552647932
2.08,1.5622433698052853,1.3448408644679408,0.21740250533734443,0.55,0.55,0.47972909021655136
2.09,1.5577765952996558,1.3382786710820465,0.21949792421760939,0.55,0.55,0.4840557819094819
2.1,1.5533901883874255,1.331786797184744,0.2216033912026817,0.55,0.55,0.48836461788299124
2.11,1.549083240026998,1.3253643336238103,0.22371890640318778,0.55,0.55,0.49265606664284567
2.12,1.5448548547273857,1.3190103847894288,0.22584446993795687,0.55,0.55,0.4969305786525921
2.13,1.5407041503301262,1.3127240683971484,0.22798008193297783,0.55,0.55,0.5011885872603246
2.14,1.5366302577886495,1.3065045152682708,0.2301257425203786,0.55,0.55,0.5054305095658552
2.15,1.5326323209458985,1.300350869108494,0.23228145183740456,0.55,0.55,0.5096567472328802
2.16,1.5287094963109151,1.2942622862854876,0.23444721002542765,0.55,0.55,0.5138676872503272
2.17,1.5248609528350945,1.288237935606131,0.23662301722896345,0.55,0.55,0.5180637026466919
2.18,1.5210858716888507,1.2822769980941282,0.2388088735947225,0.55,0.55,0.5222451531608504
2.19,1.517383446039036,1.276378666768359,0.24100477927067718,0.55,0.55,0.526412385872521
2.2,1.513752880828032,1.2705421464228654,0.24321073440516663,0.55,0.55,0.5305657357952924
2.21,1.5101933925547584,1.264766653408728,0.2454267391460303,0.55,0.55,0.534705526434878
2.22,1.5067042090581184,1.259051415418342,0.24765279363977627,0.55,0.55,0.5388320703150473
2.23,1.5032845693034549,1.253395671272669,0.24988889803078587,0.55,0.55,0.542945669473475
2.24,1.499933723172187,1.2477986707116273,0.25213505246055956,0.55,0.55,0.5470466159295752
2.25,1.4966509312551866,1.242259674188187,0.2543912570669994,0.55,0.55,0.5511351921262151
2.26,1.4934354646499446,1.2367779526662015,0.25665751198374315,0.55,0.55,0.5552116713470637
2.27,1.490286604762138,1.2313527874226082,0.2589338173395296,0.55,0.55,0.559276318111182
2.28,1.487203643111537,1.2259834698539145,0.26122017325762253,0.55,0.55,0.563329388546346
2.29,1.4841858811425037,1.2206693012872285,0.26351657985527516,0.55,0.55,0.5673711307424797
2.3,1.4812326300394378,1.2154095927961976,0.2658230372432402,0.55,0.55,0.571401785086466
2.31,1.4783432105470093,1.2102036650216754,0.268139545525334,0.55,0.55,0.5754215845795151
2.32,1.4755169527955627,1.2050508479975188,0.27046610479804384,0.55,0.55,0.5794307551381787
2.33,1.4727531961314901,1.1999504809813006,0.27280271515018945,0.55,0.55,0.5834295158800248
2.34,1.4700512889528987,1.1949019122902687,0.2751493766626301,0.55,0.55,0.5874180793949059
2.35,1.4674105885503055,1.189904499142287,0.2775060894080186,0.55,0.55,0.5913966520026979
2.36,1.4648304609525986,1.1849576075019856,0.2798728534506129,0.55,0.55,0.5953654339983133
2.37,1.4623102807779944,1.1800606119318686,0.2822496688461258,0.55,0.55,0.5993246198847499
2.38,1.4598494310902945,1.175212895448665,0.28463653564162955,0.55,0.55,0.6032743985948682
2.39,1.4574473032598458,1.1704138493843477,0.2870334538754981,0.55,0.55,0.6072149537025584
2.4,1.4551032968296473,1.1656628732522383,0.28944042357740896,0.55,0.55,0.6111464636239008
2.41,1.4528168193861273,1.1609593746177544,0.2918574447683729,0.55,0.55,0.6150691018088943
2.42,1.4505872864346587,1.1563027689738405,0.2942845174608183,0.55,0.55,0.6189830369242764
2.43,1.448414121279567,1.1516924796208516,0.2967216416587153,0.55,0.55,0.6228884330279381
2.44,1.4462967549085584,1.1471279375508228,0.2991688173577356,0.55,0.55,0.6267854497353939
2.45,1.4442346258813772,1.1426085813359277,0.30162604454544945,0.55,0.55,0.6306742423787419
2.46,1.4422271802225137,1.1381338570209492,0.30409332320156457,0.55,0.55,0.6345549621585195
2.47,1.4402738713177476,1.1337032180195472,0.3065706532982005,0.55,0.55,0.6384277562888382
2.48,1.4383741598145103,1.1293161250143287,0.30905803480018174,0.55,0.55,0.6422927681361514
2.49,1.4365275135255902,1.124972045860216,0.3115554676653742,0.55,0.55,0.6461501373519936
2.5,1.4347334073363283,1.12067045549128,0.31406295184504807,0.55,0.55,0.65
2.51,1.4329913231147862,1.1164108358305294,0.31658048728425686,0.55,0.55,0.6538424886775102
2.52,1.4313007496248835,1.1121926757026395,0.31910807392224405,0.55,0.55,0.657677732632024
2.53,1.4296611824423133,1.1080154707494356,0.32164571169287764,0.55,0.55,0.6615058578727779
2.54,1.42807212387291,1.1038787233478222,0.3241934005250876,0.55,0.55,0.6653269872776845
2.55,1.4265330828733505,1.0997819425300166,0.32675114034333375,0.55,0.55,0.6691412406958638
2.56,1.4250435749740604,1.0957246439059847,0.32931893106807586,0.55,0.55,0.6729487350459915
2.57,1.4236031222039494,1.0917063495876926,0.33189677261625666,0.55,0.55,0.6767495844106591
2.58,1.4222112530170037,1.0877265881152038,0.33448466490179973,0.55,0.55,0.68054390012695
2.59,1.4208675022203987,1.083784894384298,0.33708260783610067,0.55,0.55,0.6843317908734037
2.6,1.4195714109040574,1.0798808095755277,0.3396906013285298,0.55,0.55,0.6881133627535511
2.61,1.4183225263713695,1.0760138810844349,0.3423086452869347,0.55,0.55,0.6918887193761725
2.62,1.4171204020710653,1.072183662452925,0.34493673961814025,0.55,0.55,0.6956579619324429
2.63,1.4159645975299044,1.068389713301465,0.3475748842284394,0.55,0.55,0.6994211892700992
2.64,1.4148546782862341,1.0646315992621522,0.35022307902408195,0.55,0.55,0.7031784979647772
2.65,1.4137902158241056,1.0609088919123408,0.3528813239117647,0.55,0.55,0.706929982388638
2.66,1.4127707875078754,1.0572211687087911,0.3555496187990842,0.55,0.55,0.7106757347764169
2.67,1.4117959765172372,1.0535680129222296,0.3582279635950077,0.55,0.55,0.7144158452890026
2.68,1.410865371782473,1.049949013572165,0.36091635821030804,0.55,0.55,0.7181504020746631
2.69,1.409978567919866,1.0463637653618738,0.3636148025579922,0.55,0.55,0.7218794913280193
2.7,1.4091351651672086,1.0428118686134997,0.3663232965537088,0.55,0.55,0.7256031973468695
2.71,1.4083347693192148,1.0392929292030844,0.36904184011613034,0.55,0.55,0.729321602586952
2.72,1.4075769916629322,1.0358065584956,0.3717704331673322,0.55,0.55,0.7330347877147443
2.73,1.4068614489129259,1.0323523732798023,0.3745090756331235,0.55,0.55,0.7367428316583745
2.74,1.4061877631462494,1.02892999570287,0.37725776744337935,0.55,0.55,0.7404458116567343
2.75,1.4055555617371693,1.0255390532048416,0.3800165085323278,0.55,0.55,0.7441438033068609
2.76,1.4049644772915475,1.0221791784527268,0.38278529883882073,0.55,0.55,0.7478368806096687
2.77,1.4044141475810084,1.0188500092744237,0.38556413830658465,0.55,0.55,0.7515251160140957
2.78,1.403904215476517,1.01555118859209,0.3883530268844269,0.55,0.55,0.7552085804597296
2.79,1.4034343288818758,1.012282364355446,0.39115196452643,0.55,0.55,0.7588873434179806
2.8,1.4030041406665985,1.0090431894744887,0.3939609511921099,0.55,0.55,0.7625614729318548
2.81,1.4026133085985864,1.0058333217520443,0.3967799868465419,0.55,0.55,0.7662310356543907
2.82,1.4022614952763652,1.0026524238158916,0.39960907146047364,0.55,0.55,0.769896096885807
2.83,1.4019483680610119,0.9995001630506254,0.4024482050103865,0.55,0.55,0.7735567206094199
2.84,1.4016735990077562,0.9963762115292083,0.4052973874785479,0.55,0.55,0.7772129695263712
2.85,1.4014368647972941,0.9932802459442698,0.4081566188530244,0.55,0.55,0.7808649050892222
2.86,1.4012378466668771,0.9902119475392078,0.41102589912766924,0.55,0.55,0.7845125875344512
2.87,1.4010762303411701,0.9871710020390833,0.4139052283020868,0.55,0.55,0.7881560759139017
2.88,1.4009517059629553,0.9841570995813996,0.41679460638155563,0.55,0.55,0.7917954281252196
2.89,1.400863968023768,0.9811699346468202,0.4196940333769479,0.55,0.55,0.7954307009413202
2.9,1.4008127152944012,0.9782092059898032,0.4226035093045981,0.55,0.55,0.7990619500389191
2.91,1.4007976507555133,0.9752746165693411,0.42552303418617227,0.55,0.55,0.8026892300261665
2.92,1.4008184815282096,0.9723658734797256,0.42845260804848406,0.55,0.55,0.8063125944694154
2.93,1.400874918804838,0.969482687881512,0.4313922309233258,0.55,0.55,0.809932095919158
2.94,1.4009666777799294,0.9666247749326956,0.43434190284723395,0.55,0.55,0.8135477859351594
2.95,1.401093477581424,0.963791853720147,0.43730162386127724,0.55,0.55,0.8171597151108222
2.96,1.4012550412022509,0.9609836471914556,0.4402713940107953,0.55,0.55,0.8207679330968042
2.97,1.4014510954322565,0.9581998820871179,0.4432512133451385,0.55,0.55,0.8243724886239231
2.98,1.4016813707906872,0.9554402888733152,0.44624108191737194,0.55,0.55,0.8279734295253683
2.99,1.4019456014591563,0.9527046016751665,0.44924099978398985,0.55,0.55,0.8315708027582499
3.0,1.4022435252152794,0.9499925582106722,0.45225096700460726,0.55,0.55,0.8351646544245033
3.01,1.4025748833668943,0.9473038997252708,0.45527098364162344,0.55,0.55,0.838755029791178
3.02,1.402939420687166,0.9446383709272674,0.4583010497598985,0.55,0.55,0.8423419733101278
3.03,1.4033368853504098,0.9419957199239898,0.4613411654264201,0.55,0.55,0.8459255286371253
3.04,1.4037670288688227,0.9393756981588742,0.4643913307099485,0.55,0.55,0.8495057386504226
3.05,1.4042296060301742,0.9367780603495048,0.46745154568066943,0.55,0.55,0.8530826454687728
3.06,1.4047243748364477,0.9342025644266043,0.47052181040984337,0.55,0.55,0.8566562904689372
3.07,1.4052510964435863,0.931648971474142,0.47360212496944415,0.55,0.55,0.8602267143026889
3.08,1.4058095351023174,0.9291170456705053,0.4766924894318121,0.55,0.55,0.863793956913337
3.09,1.4063994581001387,0.9266065542308387,0.47979290386929996,0.55,0.55,0.8673580575517819
3.1,1.4070206357045028,0.9241172673505815,0.4829033683539213,0.55,0.55,0.8709190547921203
3.11,1.4076728411072366,0.9216489581502223,0.48602388295701426,0.55,0.55,0.8744769865468158
3.12,1.4083558503702749,0.9192014026213822,0.48915444774889266,0.55,0.55,0.878031890081448
3.13,1.4090694423726318,0.9167743795741001,0.4922950627985317,0.55,0.55,0.8815838020290526
3.14,1.409813398758808,0.9143676705855669,0.495445728173241,0.55,0.55,0.8851327584040712
3.15,1.4105875038884887,0.9119810599501321,0.49860644393835674,0.55,0.55,0.8886787946159175
3.16,1.4113915447876635,0.9096143346307134,0.5017772101569502,0.55,0.55,0.8922219454821767
3.17,1.4122253111011474,0.9072672842116074,0.5049580268895401,0.55,0.55,0.895762245241448
3.18,1.4130885950464973,0.904939700852668,0.5081488941938294,0.55,0.55,0.8992997275658434
3.19,1.4139811913693943,0.9026313792449411,0.5113498121244531,0.55,0.55,0.9028344255731502
3.2,1.4149028973003923,0.9003421165676513,0.514560780732741,0.55,0.55,0.9063663718386733
3.21,1.4158535125131353,0.8980717124466322,0.517781800066503,0.55,0.55,0.9098955984067623
3.22,1.4168328390839755,0.8958199689141499,0.5210128701698256,0.55,0.55,0.9134221368020375
3.23,1.4178406814530007,0.8935866903701017,0.5242539910828988,0.55,0.55,0.9169460180403206
3.24,1.418876846386457,0.891371683544612,0.5275051628418448,0.55,0.55,0.9204672726392831
3.25,1.4199411429405537,0.8891747574619564,0.5307663854785973,0.55,0.55,0.9239859306288165
3.26,1.421033382426603,0.886995723405845,0.5340376590207581,0.55,0.55,0.9275020215611391
3.27,1.422153378377518,0.8848343948860016,0.5373189834915163,0.55,0.55,0.9310155745206414
3.28,1.4233009465155946,0.8826905876060236,0.5406103589095709,0.55,0.55,0.9345266181334804
3.29,1.4244759047215467,0.8805641194324813,0.5439117852890655,0.55,0.55,0.9380351805769335
3.3,1.425678073004818,0.8784548103652513,0.5472232626395667,0.55,0.55,0.9415412895885129
3.31,1.4269072734750237,0.8763624825089832,0.5505447909660405,0.55,0.55,0.9450449724748554
3.32,1.4281633303146384,0.8742869600457633,0.5538763702688749,0.55,0.55,0.9485462561203855
3.33,1.4294460697526752,0.8722280692087805,0.5572180005438948,0.55,0.55,0.9520451669957682
3.34,1.4307553200395495,0.8701856382571221,0.5605696817824275,0.55,0.55,0.9555417311661485
3.35,1.4320909114228493,0.8681594974514845,0.5639314139713648,0.55,0.55,0.9590359742991917
3.36,1.4334526761241846,0.8661494790309235,0.5673031970932612,0.55,0.55,0.9625279216729248
3.37,1.4348404483168569,0.8641554171904176,0.5706850311264394,0.55,0.55,0.9660175981833872
3.38,1.436254064104444,0.8621771480593193,0.5740769160451246,0.55,0.55,0.9695050283520967
3.39,1.4376933615001726,0.8602145096805888,0.5774788518195838,0.55,0.55,0.9729902363333355
3.4,1.4391581804070845,0.8582673419907801,0.5808908384163044,0.55,0.55,0.9764732459212592
3.41,1.4406483625988515,0.8563354868006907,0.5843128757981608,0.55,0.55,0.9799540805568392
3.42,1.4421637517012709,0.8544187877766571,0.5877449639246137,0.55,0.55,0.9834327633346369
3.43,1.4437041931743557,0.8525170904224281,0.5911871027519277,0.55,0.55,0.9869093170094201
3.44,1.4452695342949449,0.850630242061558,0.5946392922333869,0.55,0.55,0.9903837640026213
3.45,1.4468596241398104,0.8487580918202816,0.5981015323195287,0.55,0.55,0.9938561264086468
3.46,1.4484743135691764,0.8469004906107764,0.6015738229584,0.55,0.55,0.997326426001036
3.47,1.4501134552106199,0.8450572911148202,0.6050561640957998,0.55,0.55,1.0007946842384807
3.48,1.4517769034433372,0.8432283477677825,0.6085485556755548,0.55,0.55,1.0042609222707015
3.49,1.45346451438259,0.8414135167428085,0.6120509976397814,0.55,0.55,1.0077251609441933
3.5,1.4551761458644918,0.8396126559353141,0.6155634899291779,0.55,0.55,1.0111874208078342
3.51,1.4569116574308512,0.8378256249475665,0.6190860324832846,0.55,0.55,1.0146477221183714
3.52,1.458670910314249,0.8360522850734607,0.6226186252407884,0.55,0.55,1.0181060848457788
3.53,1.4604537674231486,0.834292499283347,0.6261612681398016,0.55,0.55,1.0215625286784946
3.54,1.4622600933270462,0.8325461322088964,0.6297139611181498,0.55,0.55,1.0250170730285424
3.55,1.464089754241669,0.830813050128005,0.633276704113664,0.55,0.55,1.0284697370365352
3.56,1.4659426180140716,0.8290931209496143,0.6368494970644571,0.55,0.55,1.0319205395765703
3.57,1.4678185541077626,0.8273862141985453,0.6404323399092172,0.55,0.55,1.0353694992610125
3.58,1.4697174335876504,0.8256922010001659,0.6440252325874843,0.55,0.55,1.038816634445175
3.59,1.4716391291048814,0.8240109540649745,0.6476281750399069,0.55,0.55,1.042261963231893
3.6,1.4735835148815573,0.8223423476730192,0.6512411672085381,0.55,0.55,1.0457055034760026
3.61,1.4755504666952244,0.8206862576581684,0.6548642090370559,0.55,0.55,1.0491472727887157
3.62,1.4775398618632094,0.8190425613921642,0.658497300471045,0.55,0.55,1.0525872885419052
3.63,1.4795515792267073,0.8174111377684903,0.6621404414582172,0.55,0.55,1.0560255678722936
3.64,1.48158549913463,0.8157918671859863,0.6657936319486438,0.55,0.55,1.0594621276855536
3.65,1.4836415034272548,0.8141846315322825,0.6694568718949723,0.55,0.55,1.0628969846603198
3.66,1.4857194754195426,0.8125893141669186,0.673130161252624,0.55,0.55,1.0663301552521154
3.67,1.4878192998842747,0.8110057999042843,0.6768134999799904,0.55,0.55,1.0697616556971932
3.68,1.4899408630348465,0.8094339749962447,0.6805068880386018,0.55,0.55,1.0731915020162992
3.69,1.4920840525078558,0.8078737271145686,0.6842103253932872,0.55,0.55,1.0766197100183519
3.7,1.4942487573453849,0.8063249453330595,0.6879238120123252,0.55,0.55,1.0800462953040486
3.71,1.4964348679770154,0.8047875201094608,0.6916473478675548,0.55,0.55,1.083471273269393
3.72,1.498642276201613,0.8032613432671065,0.6953809329345065,0.55,0.55,1.0868946591091522
3.73,1.5008708751688535,0.8017463079763765,0.6991245671924771,0.55,0.55,1.090316467820238
3.74,1.5031205593604844,0.8002423087358652,0.7028782506246192,0.55,0.55,1.093736714205023
3.75,1.5053912245714018,0.7987492413534145,0.7066419832179872,0.55,0.55,1.0971554128745844
3.76,1.5076827678904792,0.7972670029268867,0.7104157649635926,0.55,0.55,1.1005725782518843
3.77,1.5099950876812365,0.7957954918248317,0.7141995958564048,0.55,0.55,1.1039882245748818
3.78,1.5123280835623147,0.7943346076669353,0.7179934758953794,0.55,0.55,1.1074023658995857
3.79,1.5146816563878125,0.7928842513043812,0.7217974050834312,0.55,0.55,1.1108150161030415
3.8,1.5170557082274434,0.7914443248000455,0.725611383427398,0.55,0.55,1.1142261888862601
3.81,1.5194501423466842,0.7900147314086806,0.7294354109380037,0.55,0.55,1.117635897777089
3.82,1.5218648631867393,0.7885953755569511,0.7332694876297882,0.55,0.55,1.1210441561330224
3.83,1.5242997763445076,0.7871861628234825,0.7371136135210251,0.55,0.55,1.1244509771439573
3.84,1.5267547885525012,0.785786999918883,0.7409677886336182,0.55,0.55,1.1278563738348957
3.85,1.5292298076587696,0.784397794665766,0.7448320129930037,0.55,0.55,1.1312603590685923
3.86,1.5317247426068286,0.7830184559788428,0.7487062866279858,0.55,0.55,1.134662945548148
3.87,1.534239503415693,0.7816488938450576,0.7525906095706354,0.55,0.55,1.138064145819558
3.88,1.5367740011599456,0.7802890193038368,0.7564849818561088,0.55,0.55,1.141463972274202
3.89,1.5393281479499363,0.7789387444274668,0.7603894035224695,0.55,0.55,1.1448624371512939
3.9,1.5419018569121292,0.7775979823016087,0.7643038746105205,0.55,0.55,1.1482595525402781
3.91,1.5444950421696393,0.7762666470060254,0.768228395163614,0.55,0.55,1.1516553303831838
3.92,1.5471076188229156,0.7749446535954918,0.7721629652274237,0.55,0.55,1.1550497824769286
3.93,1.5497395029307226,0.7736319180809689,0.7761075848497538,0.55,0.55,1.158442920475584
3.94,1.552390611491336,0.7723283574110252,0.7800622540803107,0.55,0.55,1.1618347558925926
3.95,1.555060862424009,0.7710338894535558,0.7840269729704532,0.55,0.55,1.1652253001029458
3.96,1.5577501745508149,0.769748432977823,0.7880017415729919,0.55,0.55,1.1686145643453192
3.97,1.5604584675787514,0.768471907636832,0.7919865599419192,0.55,0.55,1.1720025597241672
3.98,1.5631856620822475,0.7672042339500754,0.7959814281321721,0.55,0.55,1.1753892972117792
3.99,1.5659316794860492,0.7659453332866636,0.7999863461993857,0.55,0.55,1.1787747876502959
4.0,1.5686964420484784,0.764695127848837,0.8040013141996413,0.55,0.55,1.182159041753689
4.01,1.5714798728451798,0.7634535406559652,0.8080263321892145,0.55,0.55,1.185542070109703
4.02,1.5742818957532192,0.7622204955289038,0.8120614002243153,0.55,0.55,1.188923883181762
4.03,1.5771024354357648,0.7609959170749034,0.8161065183608612,0.55,0.55,1.1923044913108398
4.04,1.5799414173270825,0.7597797306728877,0.8201616866541948,0.55,0.55,1.1956839047172962
4.05,1.582798767618205,0.7585718624593286,0.8242269051588764,0.55,0.55,1.1990621335026805
4.06,1.5856744132429337,0.7573722393145231,0.8283021739284105,0.55,0.55,1.2024391876515002
4.07,1.5885682818644893,0.756180788849444,0.8323874930150453,0.55,0.55,1.2058150770329588
4.08,1.591480301862559,0.7549974393930483,0.8364828624695106,0.55,0.55,1.2091898114026598
4.09,1.594410402320996,0.7538221199801667,0.8405882823408294,0.55,0.55,1.212563400404284
4.1,1.5973585130159222,0.7526547603398414,0.8447037526760809,0.55,0.55,1.2159358535712317
4.11,1.6003245644044821,0.7514952908842667,0.8488292735202154,0.55,0.55,1.219307180328239
4.12,1.603308487614048,0.7503436426981909,0.8529648449158572,0.55,0.55,1.2226773899929613
4.13,1.606310214432002,0.7491997475288888,0.8571104669031132,0.55,0.55,1.2260464917775344
4.14,1.609329677296031,0.7480635377765973,0.8612661395194339,0.55,0.55,1.2294144947901013
4.15,1.6123668092849601,0.746934946485544,0.865431862799416,0.55,0.55,1.2327814080363155
4.16,1.6154215441100934,0.7458139073354061,0.8696076367746872,0.55,0.55,1.2361472404208167
4.17,1.6184938161070774,0.7447003546333035,0.8737934614737739,0.55,0.55,1.2395120007486817
4.18,1.6215835602282562,0.7435942233062841,0.8779893369219721,0.55,0.55,1.242875697726848
4.19,1.6246907120355472,0.7424954488942941,0.882195263141253,0.55,0.55,1.2462383399655141
4.2,1.6278152076937396,0.7414039675435512,0.8864112401501882,0.55,0.55,1.2495999359795118
4.21,1.6309569839643059,0.7403197160004513,0.8906372679638546,0.55,0.55,1.2529604941896613
4.22,1.63411597819964,0.7392426316058409,0.894873346593799,0.55,0.55,1.2563200229240956
4.23,1.6372921283377304,0.7381726522897322,0.8991194760479982,0.55,0.55,1.2596785304195672
4.24,1.6404853728972335,0.737109716566419,0.9033756563308144,0.55,0.55,1.2630360248227286
4.25,1.643695650972942,0.7360537635299371,0.9076418874430047,0.55,0.55,1.266392514191394
4.26,1.6469229022316796,0.7350047328499364,0.9119181693817433,0.55,0.55,1.269748006495777
4.27,1.6501670669084052,0.7339625647678029,0.9162045021406025,0.55,0.55,1.2731025096197084
4.28,1.6534280858028154,0.7329272000931878,0.9205008857096276,0.55,0.55,1.2764560313618327
4.29,1.656705900276132,0.7318985802007479,0.9248073200753841,0.55,0.55,1.2798085794367844
4.3,1.6600004522482006,0.7308766470271917,0.9291238052210089,0.55,0.55,1.283160161476345
4.31,1.663311684194861,0.7298613430685376,0.9334503411263235,0.55,0.55,1.2865107850305801
4.32,1.6666395391455406,0.7288526113776284,0.9377869277679122,0.55,0.55,1.2898604575689574
4.33,1.669983960681019,0.7278503955617872,0.9421335651192319,0.55,0.55,1.2932091864814448
4.34,1.6733448929314405,0.7268546397806893,0.9464902531507511,0.55,0.55,1.296556979079593
4.35,1.6767222805744117,0.7258652887443263,0.9508569918300854,0.55,0.55,1.2999038425975975
4.36,1.680116068833255,0.7248822877111262,0.9552337811221289,0.55,0.55,1.303249784193345
4.37,1.6835262034753693,0.7239055824861251,0.9596206209892442,0.55,0.55,1.306594810949439
4.38,1.686952630810695,0.7229351194192781,0.964017511391417,0.55,0.55,1.3099389298742137
4.39,1.690395297690146,0.7219708454037078,0.968424452286438,0.55,0.55,1.313282147902727
4.4,1.693854151504151,0.7210127078740665,0.9728414436300846,0.55,0.55,1.3166244718977391
4.41,1.6973291401812138,0.7200606548048579,0.9772684853763559,0.55,0.55,1.3199659086506743
4.42,1.7008202121863392,0.7191146347087078,0.9817055774776313,0.55,0.55,1.3233064648825683
4.43,1.7043273165195716,0.7181745966346502,0.9861527198849213,0.55,0.55,1.326646147244999
4.44,1.7078504027143224,0.7172404901662697,0.9906099125480526,0.55,0.55,1.3299849623210034
4.45,1.7113894208357596,0.7163122654198432,0.9950771554159163,0.55,0.55,1.3333229166259764
4.46,1.7149443214789653,0.7153898730422872,0.9995544484366781,0.55,0.55,1.3366600166085616
4.47,1.7185150557670599,0.7144732642090469,1.004041791558013,0.55,0.55,1.3399962686515212
4.48,1.722101575349149,0.7135623906218146,1.0085391847273346,0.55,0.55,1.343331679072596
4.49,1.7257038323981106,0.7126572045060942,1.0130466278920165,0.55,0.55,1.3466662541253496
4.5,1.7293217796082558,0.7117576586086218,1.017564120999634,0.55,0.55,1.3499999999999999
4.51,1.7329553701927205,0.7108637061945461,1.0220916639981745,0.55,0.55,1.35333292282424
4.52,1.7366045578807867,0.7099753010445028,1.0266292568362838,0.55,0.55,1.3566650286640396
4.53,1.7402692969148537,0.7090923974513799,1.0311768994634738,0.55,0.55,1.3599963235244426
4.54,1.7439495420473197,0.7082149502169768,1.0357345918303429,0.55,0.55,1.3633268133503427
4.55,1.747645248537124,0.7073429146483459,1.0403023338887782,0.55,0.55,1.3666565040272554
4.56,1.7513563721461662,0.7064762465539809,1.0448801255921853,0.55,0.55,1.369985401382073
4.57,1.7550828691354305,0.7056149022397615,1.049467966895669,0.55,0.55,1.3733135111838084
4.58,1.7588246962608085,0.7047588385045902,1.0540658577562183,0.55,0.55,1.376640839144328
4.59,1.7625818107688276,0.7039080126359247,1.0586737981329029,0.55,0.55,1.3799673909190753
4.6,1.7663541703920018,0.7030623824049553,1.0632917879870465,0.55,0.55,1.3832931721077784
4.61,1.7701417333439975,0.7022219060616255,1.067919827282372,0.55,0.55,1.386618188255152
4.62,1.7739444583145536,0.701386542329378,1.0725579159851757,0.55,0.55,1.3899424448515845
4.63,1.7777623044641282,0.7005562503996839,1.0772060540644441,0.55,0.55,1.3932659473338174
4.64,1.7815952314183503,0.6997309899263577,1.0818642414919926,0.55,0.55,1.396588701085613
4.65,1.7854431992622457,0.6989107210196518,1.0865324782425938,0.55,0.55,1.3999107114384117
4.66,1.7893061685341867,0.698095404240128,1.0912107642940587,0.55,0.55,1.4032319836719802
4.67,1.7931841002196929,0.697285000592361,1.095899099627332,0.55,0.55,1.4065525230150489
4.68,1.797076955744986,0.6964794715184068,1.100597484226579,0.55,0.55,1.4098723346459423
4.69,1.8009846969703693,0.6956787788911412,1.1053059180792282,0.55,0.55,1.4131914236931953
4.7,1.804907286183411,0.6948828850073769,1.110024401176034,0.55,0.55,1.4165097952361645
4.71,1.8088446860919811,0.6940917525808803,1.1147529335111008,0.55,0.55,1.419827454305628
4.72,1.8127968598171225,0.6933053447352141,1.1194915150819083,0.55,0.55,1.4231444058843783
4.73,1.8167637708857454,0.6925236249964433,1.124240145889302,0.55,0.55,1.4264606549078038
4.74,1.8207453832232796,0.691746557285779,1.1289988259375006,0.55,0.55,1.429776206264463
4.75,1.8247416611461156,0.6909741059120643,1.1337675552340514,0.55,0.55,1.4330910647966513
4.76,1.8287525693540396,0.690206235564234,1.1385463337898056,0.55,0.55,1.4364052353009578
4.77,1.8327780729225176,0.6894429113036612,1.1433351616188565,0.55,0.55,1.4397187225288137
4.78,1.8368181372949968,0.6886840985565195,1.1481340387384773,0.55,0.55,1.4430315311870356
4.79,1.8408727282750927,0.6879297631060562,1.1529429651690366,0.55,0.55,1.446343665938355
4.8,1.8449418120187913,0.687179871084888,1.1577619409339033,0.55,0.55,1.4496551314019481
4.81,1.849025355026643,0.6864343889672991,1.1625909660593439,0.55,0.55,1.452965932153951
4.82,1.85312332413596,0.6856932835615667,1.1674300405743931,0.55,0.55,1.45627607272797
4.83,1.857235686513064,0.6849565220023115,1.1722791645107524,0.55,0.55,1.4595855576155856
4.84,1.8613624096455355,0.6842240717429328,1.1771383379026028,0.55,0.55,1.4628943912668475
4.85,1.865503461334593,0.6834959005480955,1.1820075607864975,0.55,0.55,1.4662025780907628
4.86,1.869658809687495,0.68277197648633,1.186886833201165,0.55,0.55,1.4695101224557796
4.87,1.8738284231101319,0.6820522679227625,1.1917761551873693,0.55,0.55,1.472817028690258
4.88,1.8780122702995992,0.681336743511887,1.196675526787712,0.55,0.55,1.4761233010829413
4.89,1.8822103202370526,0.6806253721906134,1.2015849480464393,0.55,0.55,1.4794289438834158
4.9,1.8864225421806038,0.6799181231713372,1.2065044190092666,0.55,0.55,1.4827339613025665
4.91,1.8906489056584823,0.6792149659352982,1.2114339397231841,0.55,0.55,1.486038357513022
4.92,1.894889380462262,0.6785158702260423,1.2163735102362196,0.55,0.55,1.4893421366496014
4.93,1.8991439366403853,0.677820806043112,1.2213231305972732,0.55,0.55,1.4926453028097464
4.94,1.9034125444918475,0.6771297436359743,1.2262828008558733,0.55,0.55,1.4959478600539526
4.95,1.9076951745601023,0.676442653498126,1.2312525210619762,0.55,0.55,1.4992498124061915
4.96,1.9119917976272147,0.6757595063614583,1.2362322912657564,0.55,0.55,1.5025511638543294
4.97,1.9163023847082576,0.6750802731908735,1.2412221115173843,0.55,0.55,1.5058519183505394
4.98,1.9206269070459316,0.6744049251791245,1.246221981866807,0.55,0.55,1.5091520798117068
4.99,1.9249653361054755,0.6737334337419223,1.2512319023635532,0.55,0.55,1.512451652119829
5.0,1.929317643569843,0.6730657705133473,1.2562518730564958,0.55,0.55,1.5157506391224118


==> data/ou_gaussian_paths.csv <==
t,mu1_a0,mu2_a0,norm2_a0,mu1_alearned,mu2_alearned,norm2_alearned
0.0,1.0,0.0,1.0,1.0,0.0,1.0
0.0125,0.9987507809245809,0.0,0.9975031223974602,0.9986850155290055,-0.0036108382315095133,0.997384798394904
0.025,0.9975031223974602,0.0,0.9950124791926824,0.9972413787148287,-0.007171837134548909,0.9945418026689369
0.037500000000000006,0.9962570224691711,0.0,0.9925280548191385,0.9956710583508296,-0.01068315454583522,0.9914749862285113
0.05,0.9950124791926824,0.0,0.9900498337491683,0.9939760149422073,-0.014144953440059284,0.9881883979882126
0.0625,0.9937694906233949,0.0,0.9875778004938818,0.9921582005313745,-0.017557401835796963,0.9846861572408788
0.07500000000000001,0.9925280548191386,0.0,0.9851119396030631,0.9902195585269592,-0.020920672701964776,0.9809724486356287
0.08750000000000001,0.99128816984017,0.0,0.9826522356650736,0.9881620235364097,-0.024234943864826226,0.9770515172637031
0.1,0.9900498337491683,0.0,0.9801986733067558,0.9859875212021768,-0.027500397915555,0.972927663851927
0.1125,0.9888130446112333,0.0,0.9777512371933369,0.9836979680414495,-0.030717222118360935,0.9686052400635453
0.125,0.9875778004938817,0.0,0.9753099120283332,0.9812952712894186,-0.03388560831918463,0.9640886439061349
0.1375,0.9863440994670443,0.0,0.9728746825534546,0.978781328746044,-0.03700575285496627,0.9593823152462342
0.15000000000000002,0.985111939603063,0.0,0.9704455335485088,0.9761580286262985,-0.0400778564634942,0.95449073143029
0.1625,0.9838813189766877,0.0,0.9680224498313068,0.9734272494138649,-0.04310212419383856,0.949418403011464
0.17500000000000002,0.9826522356650735,0.0,0.9656054162575672,0.970590859718259,-0.04607876531737505,0.9441698695818028
0.1875,0.9814246877477775,0.0,0.9631944177208225,0.967650718135353,-0.04900799323940397,0.9387496957092177
0.2,0.9801986733067557,0.0,0.960789439152324,0.9646086731112743,-0.051890025411369285,0.9331624669786858
0.21250000000000002,0.9789741904263604,0.0,0.9583904655209476,0.9614665628096526,-0.054725083243682436,0.9274127861370357
0.225,0.9777512371933368,0.0,0.9559974818331007,0.9582262149821892,-0.05751339201915543,0.9215052693406417
0.23750000000000002,0.9765298116968202,0.0,0.953610473132627,0.9548894468425222,-0.0602551808070476,0.9154445425053079
0.25,0.9753099120283331,0.0,0.9512294245007148,0.9514580649433617,-0.06295068237773027,0.9092352377575882
0.2625,0.9740915362817819,0.0,0.948854321055802,0.9479338650568675,-0.06560013311797343,0.9028819899867473
0.275,0.9728746825534544,0.0,0.9464851479534847,0.944318632058243,-0.06820377294685834,0.8963894334965379
0.28750000000000003,0.9716593489420163,0.0,0.944121890386423,0.9406141398125185,-0.07076184523231988,0.8897621987559269
0.30000000000000004,0.9704455335485086,0.0,0.9417645335842495,0.936822151064497,-0.07327459670832226,0.8830049092478784
0.3125,0.9692332344763446,0.0,0.9394130628134767,0.932944417331835,-0.0757422773926717,0.8761221784152654
0.325,0.9680224498313066,0.0,0.9370674633774044,0.928982678801232,-0.07816514050546926,0.8691186067029527
0.3375,0.9668131777215434,0.0,0.9347277206160287,0.9249386642277009,-0.08054344238820728,0.861998778695066
0.35000000000000003,0.9656054162575671,0.0,0.9323938199059495,0.9208140908368918,-0.08287744242351232,0.8547672603464342
0.36250000000000004,0.9643991635522502,0.0,0.9300657466602799,0.9166106642304429,-0.0851674029555377,0.8474285963071647
0.375,0.9631944177208225,0.0,0.9277434863285543,0.9123300782943295,-0.08741358921100831,0.8399873073392884
0.3875,0.9619911768808684,0.0,0.9254270243966383,0.9079740151101855,-0.08961626922092057,0.8324478878243878
0.4,0.960789439152324,0.0,0.9231163463866372,0.9035441448695676,-0.09177571374289988,0.8248148033610968
0.41250000000000003,0.9595892026574736,0.0,0.920811437856806,0.8990421257911367,-0.09389219618421804,0.8170924884513419
0.42500000000000004,0.9583904655209476,0.0,0.9185122844014587,0.8944696040407278,-0.09596599252547312,0.8092853442741756
0.4375,0.9571932258697191,0.0,0.9162188716508791,0.8898282136542803,-0.09799738124493364,0.8013977365460324
0.45,0.9559974818331007,0.0,0.9139311852712297,0.885119576463602,-0.09998664324354922,0.7934339934662189
0.4625,0.9548032315427422,0.0,0.9116492109644633,0.880345302024938,-0.10193406177062979,0.7853984037464379
0.47500000000000003,0.9536104731326271,0.0,0.909372934468233,0.8755069875503179,-0.10383992235019472,0.7772952147231269
0.48750000000000004,0.9524192047390704,0.0,0.9071023415558033,0.8706062178416514,-0.10570451270799404,0.7691286305513795
0.5,0.9512294245007148,0.0,0.9048374180359611,0.8656445652275473,-0.10752812269920284,0.7609028104792042
0.5125000000000001,0.9500411305585286,0.0,0.9025781497529272,0.860623589502825,-0.10931104423679056,0.7526218672008647
0.525,0.9488543210558021,0.0,0.9003245225862673,0.8555448378706929,-0.11105357122056636,0.7442898652880316
0.5375,0.9476689941381454,0.0,0.8980765224508043,0.8504098448875645,-0.11275599946690174,0.7359108196974715
0.55,0.9464851479534848,0.0,0.89583413529653,0.845220132410485,-0.1144186266391315,0.7274886943539828
0.5625,0.9453027806520604,0.0,0.8935973471085175,0.8399772095471394,-0.11604175217863404,0.7190274008072864
0.5750000000000001,0.9441218903864231,0.0,0.8913661439068332,0.8346825726084159,-0.1176256772365918,0.7105307969615704
0.5875,0.9429424753114317,0.0,0.88914051174645,0.8293377050634952,-0.11917070460643248,0.7020026858763787
0.6000000000000001,0.9417645335842497,0.0,0.8869204367171594,0.8239440774974381,-0.12067713865695187,0.6934468146375335
0.6125,0.9405880633643431,0.0,0.8847059049434854,0.8185031475712442,-0.1221452852661186,0.6848668732967754
0.625,0.9394130628134768,0.0,0.8824969025845973,0.8130163599843525,-0.12357545175556132,0.6762664938787973
0.6375000000000001,0.9382395300957124,0.0,0.8802934158342232,0.8074851464395582,-0.12496794682573859,0.6676492494543553
0.65,0.9370674633774045,0.0,0.8780954309205634,0.8019109256103152,-0.12632308049179164,0.6590186532781281
0.6625000000000001,0.9358968608271989,0.0,0.8759029341062053,0.7962951031103986,-0.12764116402008016,0.6503781579900014
0.675,0.9347277206160287,0.0,0.8737159116880366,0.7906390714658986,-0.12892250986540107,0.6417311548784528
0.6875,0.9335600409171122,0.0,0.8715343499971602,0.784944210089518,-0.13016743160889008,0.6330809732047125
0.7000000000000001,0.9323938199059495,0.0,0.8693582353988082,0.7792118852571455,-0.13137624389660602,0.6244308795863753
0.7125,0.9312290557603201,0.0,0.8671875542922574,0.7734434500866781,-0.1325492623787974,0.6157840774391471
0.7250000000000001,0.9300657466602797,0.0,0.8650222931107436,0.7676402445190643,-0.13368680364985114,0.6071437064754027
0.7375,0.9289038907881578,0.0,0.8628624383213779,0.7618035953015394,-0.13478918518892238,0.5985128422582452
0.75,0.9277434863285542,0.0,0.8607079764250603,0.7559348159730284,-0.1358567253012456,0.5898944958097543
0.7625000000000001,0.9265845314683367,0.0,0.8585588939563972,0.7500352068516855,-0.13688974306012552,0.5812916132721178
0.775,0.9254270243966383,0.0,0.8564151774836161,0.7441060550245462,-0.13788855824960777,0.5727070756203484
0.7875000000000001,0.9242709633048536,0.0,0.854276813608482,0.7381486343392618,-0.1388534913078278,0.5641436984252902
0.8,0.9231163463866372,0.0,0.8521437889662139,0.7321642053978911,-0.13978486327103748,0.5556042316656279
0.8125,0.9219631718378998,0.0,0.8500160902254007,0.7261540155527209,-0.14068299571830847,0.5470913595876188
0.8250000000000001,0.920811437856806,0.0,0.8478937040879184,0.7201192989040891,-0.1415482107169107,0.5386077006112757
0.8375,0.9196611426437712,0.0,0.8457766172888469,0.7140612763001829,-0.14238083076836533,0.5301558072817361
0.8500000000000001,0.9185122844014588,0.0,0.8436648165963864,0.7079811553387847,-0.1431811787551705,0.5217381662645605
0.8625,0.9173648613347778,0.0,0.8415582888117761,0.7018801303709398,-0.1439495778881988,0.513357198383718
0.875,0.9162188716508792,0.0,0.8394570207692104,0.6957593825065187,-0.1446863516547647,0.5050152587010185
0.8875000000000001,0.915074313559154,0.0,0.8373609993357569,0.6896200796216474,-0.14539182376736084,0.49671463663576665
0.9,0.9139311852712299,0.0,0.8352702114112751,0.6834633763679782,-0.146066318113061,0.4884575561234225
0.9125000000000001,0.9127894850009687,0.0,0.8331846439283336,0.6772904141837761,-0.14671015870358864,0.48024617581206314
0.925,0.9116492109644635,0.0,0.8311042838521289,0.6711023213067936,-0.14732366962604881,0.472082589295452
0.9375,0.9105103613800359,0.0,0.8290291181804036,0.6649002127889067,-0.14790717499432204,0.4639688253815344
0.9500000000000001,0.9093729344682332,0.0,0.8269591339433655,0.6586851905124876,-0.1484609989011178,0.4559068483951898
0.9625,0.9082369284518256,0.0,0.8248943182036065,0.6524583432084872,-0.1489854653706859,0.4478985585140839
0.9750000000000001,0.9071023415558035,0.0,0.8228346580560216,0.6462207464762001,-0.14948089831218386,0.4399457921364747
0.9875,0.9059691720073746,0.0,0.8207801406277279,0.6399734628046893,-0.14994762147369775,0.4320503222798443
1.0,0.9048374180359613,0.0,0.8187307530779849,0.633717541595841,-0.15038595839691477,0.4242138590092351
1.0125,0.9037070778731978,0.0,0.816686482598114,0.6274540191890279,-0.1507962323724449,0.41643804989418937
1.0250000000000001,0.9025781497529274,0.0,0.8146473164114179,0.621183918887351,-0.15117876639578984,0.40872448049319987
1.0375,0.9014506319111996,0.0,0.812613241773101,0.614908250985439,-0.1515338831239562,0.40107467486459647
1.05,0.9003245225862675,0.0,0.8105842459701905,0.608628012798776,-0.15186190483271111,0.39349009610280644
1.0625,0.8991998200185851,0.0,0.8085603163214559,0.6023441886945352,-0.1521631533744775,0.3859721468989426
1.075,0.8980765224508045,0.0,0.8065414401773303,0.5960577501238921,-0.1524379501368663,0.37852217012468586
1.0875000000000001,0.8969546281277729,0.0,0.8045276049198314,0.5897696556557919,-0.1526866160018435,0.37114144943844574
1.1,0.8958341352965302,0.0,0.802518797962482,0.5834808510121481,-0.15290947130552865,0.3638312099127968
1.1125,0.8947150422063063,0.0,0.8005150067502323,0.5771922691044453,-0.1531068357986228,0.3565926186822049
1.125,0.8935973471085177,0.0,0.7985162187593806,0.5709048300717238,-0.15327902860746265,0.3494267856100712
1.1375,0.8924810482567658,0.0,0.7965224214974955,0.564619441319919,-0.1534263681956982,0.3423347639741394
1.1500000000000001,0.8913661439068333,0.0,0.7945336025033375,0.558336997562535,-0.15354917232659093,0.33531755116932727
1.1625,0.8902526323166822,0.0,0.7925497493467817,0.5520583808626236,-0.1536477580259299,0.3283760894270563
1.175,0.8891405117464501,0.0,0.7905708496287392,0.5457844606760494,-0.15372244154556222,0.32151126655017487
1.1875,0.8880297804584486,0.0,0.7885968909810804,0.5395160938960132,-0.15377353832753538,0.3147239166625817
1.2000000000000002,0.8869204367171597,0.0,0.7866278610665572,0.5332541248988127,-0.153801362968848,0.30801482097267385
1.2125000000000001,0.8858124787892335,0.0,0.7846637475787263,0.5269993855908152,-0.15380622918680611,0.301384708549761
1.225,0.8847059049434858,0.0,0.7827045382418721,0.5207526954566193,-0.15378844978498157,0.29483425711260225
1.2375,0.8836007134508944,0.0,0.7807502208109296,0.5145148616083833,-0.15374833661976953,0.2883640938292398
1.25,0.8824969025845977,0.0,0.7788007830714089,0.5082866788362959,-0.1536862005675416,0.28197479612731835
1.2625000000000002,0.8813944706198907,0.0,0.7768562128393174,0.5020689296601656,-0.15360235149239151,0.2756668925140965
1.2750000000000001,0.8802934158342235,0.0,0.7749164979610851,0.4958623843821087,-0.15349709821446983,0.26944086340537277
1.2875,0.8791937365071976,0.0,0.7729816263134875,0.48966780114031017,-0.1533707484789042,0.26329714196256565
1.3,0.8780954309205637,0.0,0.7710515858035706,0.48348592596383605,-0.15322360892530204,0.25723611493720183
1.3125,0.8769984973582194,0.0,0.7691263643685748,0.4773174928284758,-0.15305598505783188,0.2512581235220853
1.3250000000000002,0.8759029341062057,0.0,0.7672059499758601,0.47116322371359065,-0.15286818121587997,0.2453634642084342
1.3375000000000001,0.8748087394527047,0.0,0.7652903306228301,0.46502382865994735,-0.15266050054527855,0.23955238964829106
1.35,0.873715911688037,0.0,0.7633794943368576,0.4589000058285144,-0.1524332449701023,0.2338251095215258
1.3625,0.8726244491046591,0.0,0.7614734291752098,0.45279244156019965,-0.15218671516502932,0.22818179140676859
1.375,0.8715343499971605,0.0,0.759572123224973,0.4467018104365069,-0.1519212105282629,0.22262256165562574
1.3875000000000002,0.8704456126622611,0.0,0.757675564602979,0.4406287753410912,-0.15163702915501046,0.2171475062695473
1.4000000000000001,0.8693582353988085,0.0,0.7557837414557301,0.43457398752218995,-0.15133446781151588,0.21175667177873125
1.4125,0.8682722165077756,0.0,0.7538966419593256,0.4285380866559104,-0.15101382190964177,0.2064500661224656
1.425,0.8671875542922577,0.0,0.7520142543193874,0.4225217009103512,-0.1506753854819974,0.2012276595303248
1.4375,0.8661042470574698,0.0,0.7501365667709867,0.41652544701053756,-0.15031945115760892,0.1960893854036529
1.4500000000000002,0.8650222931107441,0.0,0.74826356757857,0.41054993030415043,-0.14994631013812776,0.1910351411967824
1.4625000000000001,0.8639416907615274,0.0,0.7463952450358866,0.40459574482802724,-0.14955625217457363,0.1860647892974508
1.475,0.8628624383213782,0.0,0.7445315874659142,0.39866347337541563,-0.1491495655446079,0.181178157905896
1.4875,0.8617845341039645,0.0,0.7426725832207871,0.3927536875639592,-0.1487265370303337,0.17637504191212328
1.5,0.8607079764250607,0.0,0.7408182206817229,0.3868669479043953,-0.1482874518966188,0.17165520377085414
1.5125000000000002,0.8596327636025451,0.0,0.7389684882589492,0.3810038038699456,-0.14783259386993708,0.16701837437368172
1.5250000000000001,0.8585588939563976,0.0,0.7371233743916328,0.3751647939663789,-0.147362245117725,0.162464253917972
1.5375,0.8574863658086965,0.0,0.7352828675478057,0.3693504458027277,-0.1468766862282486,0.15799251277206508
1.55,0.8564151774836165,0.0,0.7334469562242943,0.36356127616263834,-0.14637619619097741,0.1536027923363457
1.5625,0.8553453273074255,0.0,0.7316156289466469,0.35779779107633636,-0.1458610523774612,0.14929470589976612
1.5750000000000002,0.8542768136084825,0.0,0.7297888742690619,0.35206048589318734,-0.14533153052270498,0.14506783949141908
1.5875000000000001,0.8532096347172345,0.0,0.7279666807743168,0.34634984535483526,-0.14478790470703906,0.14092175272677293
1.6,0.8521437889662145,0.0,0.7261490370736963,0.340666343668899,-0.14423044733847937,0.13685597964819426
1.6125,0.851079274690038,0.0,0.7243359318069211,0.3350104445832089,-0.14365942913557408,0.1328700295593983
1.625,0.8500160902254014,0.0,0.7225273536420777,0.32938260146056536,-0.14307511911073273,0.12896338785348
1.6375000000000002,0.8489542339110786,0.0,0.7207232912755464,0.3237832573540008,-0.14247778455403323,0.12513551683419263
1.6500000000000001,0.8478937040879191,0.0,0.7189237334319317,0.3182128450825275,-0.14186769101750304,0.12138585653015438
1.6625,0.8468344990988447,0.0,0.7171286688639912,0.31267178730735323,-0.14124510229987003,0.11771382550167549
1.675,0.8457766172888475,0.0,0.7153380863525656,0.30716049660854755,-0.14061028043177895,0.11411882163991306
1.6875,0.8447200570049868,0.0,0.7135519747065081,0.3016793755621409,-0.1399634856614695,0.11060022295807165
1.7000000000000002,0.843664816596387,0.0,0.7117703227626154,0.2962288168176397,-0.13930497644091144,0.10715738837438163
1.7125000000000001,0.8426108944142349,0.0,0.7099931193855569,0.29080920317593967,-0.1386350094123929,0.10378965848659921
1.725,0.8415582888117766,0.0,0.7082203534678057,0.2854209076676215,-0.1379538393955574,0.10049635633778417
1.7375,0.840506998144316,0.0,0.7064520139295691,0.2800642936316114,-0.1372617193748855,0.09727678817312325
1.75,0.8394570207692108,0.0,0.7046880897187192,0.2747397147941901,-0.13655890048761676,0.09413024418757975
1.7625000000000002,0.8384083550458714,0.0,0.7029285698107239,0.2694475153483344,-0.135845632012108,0.09105599926415997
1.7750000000000001,0.8373609993357574,0.0,0.7011734432085782,0.2641880300333744,-0.13512216135662314,0.08805331370260043
1.7875,0.8363149520023752,0.0,0.699422698942735,0.2589615842149509,-0.13438873404855084,0.08512143393828925
1.8,0.8352702114112756,0.0,0.6976763260710369,0.2537684939652574,-0.1336455937240455,0.08225959325124751
1.8125,0.8342267759300512,0.0,0.6959343136786479,0.24860906614354972,-0.13289298211808728,0.07946701246500615
1.8250000000000002,0.833184643928334,0.0,0.6941966508779848,0.2434835984769095,-0.1321311390549571,0.0767429006352253
1.8375000000000001,0.8321438137777925,0.0,0.6924633268086493,0.23839237964124513,-0.13136030243912197,0.07408645572791314
1.85,0.8311042838521292,0.0,0.6907343306373606,0.2333356893425151,-0.13058070824652684,0.07149686528711129
1.8625,0.8300660525270785,0.0,0.6890096515578867,0.2283137983981594,-0.12979259051628844,0.06897330709192431
1.875,0.8290291181804039,0.0,0.6872892787909781,0.22332696881872333,-0.1289961813427868,0.06651494980278015
1.8875000000000002,0.827993479191895,0.0,0.6855732015842991,0.21837545388965973,-0.1281917108681502,0.06412095359681833
1.9000000000000001,0.8269591339433658,0.0,0.6838614092123617,0.21345949825329516,-0.12737940727512972,0.0617904707923119
1.9125,0.8259260808186517,0.0,0.682153890976458,0.2085793379909452,-0.12655949678035816,0.059522646462038434
1.925,0.8248943182036069,0.0,0.6804506362045936,0.20373520070516557,-0.1257322036279901,0.05731661903552446
1.9375,0.8238638444861022,0.0,0.6787516342514204,0.19892730560212446,-0.1248977500837182,0.05517152089009594
1.9500000000000002,0.822834658056022,0.0,0.6770568744981705,0.1941558635740828,-0.12405635642916171,0.05308647893067706
1.9625000000000001,0.8218067573052624,0.0,0.6753663463525905,0.18942107728196847,-0.12320824095662279,0.05106061515828669
1.975,0.8207801406277284,0.0,0.6736800392488737,0.18472314123803155,-0.12235361996420653,0.04909304722719123
1.9875,0.8197548064193311,0.0,0.6719979426475949,0.1800622418885668,-0.12149270775130042,0.04718288899067963
2.0,0.8187307530779856,0.0,0.6703200460356454,0.17543855769669078,-0.12062571661440885,0.04532925103543477
2.0125,0.8177079790036084,0.0,0.6686463389261657,0.17085225922516056,-0.11975285684333865,0.043531241204482624
2.025,0.8166864825981146,0.0,0.6669768108584806,0.16630350921922102,-0.1188743367177312,0.04178796510870807
2.0375,0.815666262265416,0.0,0.6653114513980345,0.16179246268946867,-0.11799036250393705,0.040098526626933584
2.0500000000000003,0.8146473164114183,0.0,0.6636502501363255,0.15731926699471924,-0.11710113845222875,0.03846202839456381
2.0625,0.8136296434440182,0.0,0.6619931966908402,0.15288406192486698,-0.11620686679434775,0.03687757228080584
2.075,0.8126132417731015,0.0,0.6603402807049891,0.14848697978372358,-0.11530774774138108,0.035344259854481905
2.0875,0.8115981098105404,0.0,0.658691491848042,0.14412814547182476,-0.11440397948196372,0.03386119283845706
2.1,0.810584245970191,0.0,0.6570468198150631,0.13980767656919302,-0.1134957581808023,0.032427473552711236
2.1125000000000003,0.8095716486678908,0.0,0.6554062543268467,0.13552568341804472,-0.11258327797751624,0.031042205346090777
2.125,0.8085603163214563,0.0,0.6537697851298535,0.1312822692054303,-0.11166673098579188,0.029704493016780284
2.1375,0.8075502473506806,0.0,0.6521374019961454,0.1270775300457964,-0.11074630729284562,0.028413443221541677
2.15,0.8065414401773308,0.0,0.6505090947233229,0.12291155506345874,-0.10982219495919188,0.0271681648737724
2.1625,0.8055338932251452,0.0,0.6488848531344596,0.1187844264749751,-0.10889458001871175,0.02596776953044038
2.1750000000000003,0.8045276049198318,0.0,0.6472646670780409,0.11469621967140715,-0.10796364647901825,0.024811371767958116
2.1875,0.8035225736890647,0.0,0.6456485264278984,0.11064700330046132,-0.107029576322114,0.023698089547063525
2.2,0.8025187979624824,0.0,0.6440364210831476,0.10663683934849759,-0.10609254950533731,0.022627044566779733
2.2125,0.8015162761716852,0.0,0.6424283409681252,0.1026657832223965,-0.10515274396259257,0.02159736260753066
2.225,0.8005150067502327,0.0,0.6408242760323251,0.09873388383127396,-0.10421033560586092,0.020608173863493666
2.2375000000000003,0.7995149881336411,0.0,0.6392242162503362,0.09484118366803407,-0.10326549832698706,0.01965861326427474
2.25,0.7985162187593811,0.0,0.6376281516217797,0.0909877188907502,-0.10231840399973825,0.018747820785995836
2.2625,0.7975186970668753,0.0,0.6360360721712464,0.08717351940386475,-0.10136922248213141,0.017874941751887842
2.275,0.796522421497496,0.0,0.6344479679482347,0.083398608939198,-0.10041812161902446,0.017039127122486463
2.2875,0.7955273904945622,0.0,0.6328638290270877,0.07966300513675695,-0.09946526724496767,0.016239533775531802
2.3000000000000003,0.794533602503338,0.0,0.6312836455069324,0.07596671962533495,-0.09851082318731132,0.015475324775675963
2.3125,0.7935410559710294,0.0,0.6297074075116165,0.07230975810289307,-0.0975549512695655,0.014745669634106208
2.325,0.7925497493467822,0.0,0.6281351051896473,0.06869212041671445,-0.09659781131500823,0.01404974455819433
2.3375,0.7915596810816796,0.0,0.6265667287141303,0.06511380064332305,-0.09563956115053798,0.013386732691285912
2.35,0.7905708496287397,0.0,0.6250022682827073,0.0615747871681581,-0.09468035661076656,0.012755824342745893
2.3625000000000003,0.7895832534429131,0.0,0.6234417141174956,0.05807506276499608,-0.09372035154234867,0.01215621720837965
2.375,0.7885968909810808,0.0,0.6218850564650266,0.05461460467511183,-0.09275969780854418,0.011587116581351182
2.3875,0.787611760702051,0.0,0.6203322855961848,0.05119338468617095,-0.09179854529400919,0.01104773555372254
2.4000000000000004,0.7866278610665576,0.0,0.6187833918061474,0.04781136921084533,-0.09083704190981218,0.010537295208740742
2.4125,0.7856451905372571,0.0,0.6172383654143231,0.04446851936514426,-0.08987533359867143,0.010055024804000688
2.4250000000000003,0.7846637475787267,0.0,0.6156971967642917,0.04116479104645343,-0.08891356434040978,0.009600161945614362
2.4375,0.7836835306574615,0.0,0.6141598762237445,0.03790013501127429,-0.08795187615762315,0.009171952753518698
2.45,0.7827045382418725,0.0,0.6126263941844228,0.03467449695265651,-0.08699040912155889,0.008769652018055983
2.4625000000000004,0.7817267688022836,0.0,0.611096741062059,0.03148781757731643,-0.08602930135820042,0.008392523347962422
2.475,0.78075022081093,0.0,0.609570907296316,0.02834003268243432,-0.08506868905455427,0.008039839309901887
2.4875000000000003,0.7797748927419553,0.0,0.6080488833507279,0.025231073232123646,-0.08410870646513592,0.007710881559683184
2.5,0.7788007830714092,0.0,0.6065306597126402,0.022160865433565637,-0.08314948591865083,0.007404940965300517
2.5125,0.7778278902772451,0.0,0.60501622689315,0.019129330812802436,-0.08219115782486687,0.007121317721937807
2.5250000000000004,0.7768562128393177,0.0,0.6035055754270473,0.01613638629018247,-0.08123385068167462,0.006859321459078596
2.5375,0.775885749239381,0.0,0.6019986958727557,0.013181944255451654,-0.08027769108233196,0.006618271339864154
2.5500000000000003,0.7749164979610853,0.0,0.6004955788122728,0.010265912642484274,-0.07932280372288934,0.006397496152843145
2.5625,0.7739484574899753,0.0,0.5989962148511121,0.007388195003647482,-0.07836931140979211,0.006196334396256894
2.575,0.7729816263134877,0.0,0.5975005946182442,0.004548690583793485,-0.07741733506765647,0.006014134355004884
2.5875000000000004,0.7720160029209484,0.0,0.5960087087660378,0.0017472943938736767,-0.07646699374721545,0.005850254170435549
2.6,0.7710515858035707,0.0,0.5945205479702012,-0.001016102715830967,-0.0755184046334316,0.005704061903107821
2.6125000000000003,0.7700883734544527,0.0,0.5930361029297246,-0.0037416139828687135,-0.07457168305377257,0.00557493558866911
2.625,0.769126364368575,0.0,0.5915553643668219,-0.006429356660170506,-0.07362694248664663,0.005462263286995649
2.6375,0.768165557042798,0.0,0.5900783230268721,-0.009079451944003253,-0.07268429456999417,0.005365443124741149
2.6500000000000004,0.7672059499758602,0.0,0.5886049696783622,-0.01169202490232809,-0.07174384911003234,0.0052838833314397485
2.6625,0.7662475416683754,0.0,0.5871352951128287,-0.014267204403568592,-0.0708057140901489,0.005217002269309117
2.6750000000000003,0.7652903306228303,0.0,0.5856692901448008,-0.016805123045793808,-0.06986999567994241,0.005164228456899441
2.6875,0.7643343153435824,0.0,0.5842069456117429,-0.01930591708632084,-0.0689367982444052,0.005125000586733723
2.7,0.7633794943368578,0.0,0.5827482523739967,-0.021769726371741585,-0.06800622435324577,0.0050987675370845
2.7125000000000004,0.7624258661107484,0.0,0.5812932013147248,-0.024196694268378078,-0.06707837479034753,0.005084988378031691
2.725,0.7614734291752099,0.0,0.5798417833398534,-0.026586967593170866,-0.06615334856336053,0.0050831323719457925
2.7375000000000003,0.7605221820420595,0.0,0.5783939893780154,-0.02894069654500458,-0.06523124291342287,0.005092678968540022
2.75,0.7595721232249731,0.0,0.5769498103804938,-0.03125803463647485,-0.06431215332500882,0.005113117794634505
2.7625,0.7586232512394839,0.0,0.5755092373211652,-0.033539138626100515,-0.06339617353590024,0.0051439486387747655
2.7750000000000004,0.7576755646029791,0.0,0.5740722611964432,-0.03578416845098506,-0.06248339554727826,0.005184681430846107
2.7875,0.7567290618346981,0.0,0.5726388730252224,-0.037993287159931,-0.06157390963393215,0.00523483621682462
2.8000000000000003,0.7557837414557302,0.0,0.5712090638488221,-0.040166660847010795,-0.060667804354582154,0.005293943128804647
2.8125,0.7548396019890121,0.0,0.5697828247309302,-0.04230445858559792,-0.05976516656231328,0.005361542350441619
2.825,0.7538966419593257,0.0,0.5683601467575478,-0.044406852362861376,-0.058866081415117046,0.005437184077948156
2.8375000000000004,0.7529548598932957,0.0,0.5669410210369326,-0.04647401701472703,-0.05797063238653808,0.005520428476780276
2.85,0.7520142543193875,0.0,0.5655254386995444,-0.048506130161308884,-0.05707890127642262,0.005610845634149439
2.8625000000000003,0.7510748237679047,0.0,0.5641133908979891,-0.05050337214281336,-0.056190968221765926,0.005708015507495005
2.875,0.7501365667709867,0.0,0.562704868806963,-0.05246592595591959,-0.05530691170765569,0.005811527869050459
2.8875,0.749199481862607,0.0,0.5612998636231987,-0.05439397719063845,-0.0544268085783085,0.005920982246635531
2.9000000000000004,0.7482635675785702,0.0,0.5598983665654095,-0.0562877139676532,-0.05355073404819646,0.0060359878608050085
2.9125,0.7473288224565099,0.0,0.5585003688742337,-0.05814732687614421,-0.05267876171326118,0.006156163558483715
2.9250000000000003,0.7463952450358867,0.0,0.5571058618121814,-0.05997300891210047,-0.051810963562212105,0.006281137743215754
2.9375,0.7454628338579857,0.0,0.5557148366635788,-0.061764955417120064,-0.05094740998790666,0.00641054830215468
2.95,0.7445315874659143,0.0,0.5543272847345144,-0.06352336401770212,-0.050088169798809146,0.006544042529919828
2.9625000000000004,0.7436015044045998,0.0,0.5529431973527841,-0.0652484345650323,-0.049233310230525795,0.006681277049442499
2.975,0.7426725832207872,0.0,0.5515625658678371,-0.0669403690752641,-0.0483828969574132,0.006821917729924238
2.9875000000000003,0.7417448224630371,0.0,0.5501853816507224,-0.06859937167029762,-0.04753699410425741,0.006965639602027835
3.0,0.7408182206817229,0.0,0.5488116360940338,-0.07022564851905815,-0.04669566425802101,0.007112126770420115
3.0125,0.7398927764290292,0.0,0.5474413206118574,-0.071819407779276,-0.04585896847965558,0.007261072323783974
3.0250000000000004,0.7389684882589492,0.0,0.5460744266397168,-0.07338085953976954,-0.045026966315976795,0.007412178242415496
3.0375,0.7380453547272825,0.0,0.5447109456345203,-0.07491021576323272,-0.04419971581159973,0.007565155303520258
3.0500000000000003,0.7371233743916327,0.0,0.543350869074507,-0.07640769022952902,-0.043377273520931625,0.0077197229843213805
3.0625,0.7362025458114053,0.0,0.5419941884591943,-0.07787349847949289,-0.042559694520219675,0.007875609363089998
3.075,0.7352828675478056,0.0,0.5406408953093238,-0.0793078577592401,-0.04174703241965132,0.008032551018207278
3.0875000000000004,0.734364338163836,0.0,0.5392909811668088,-0.0807109869649883,-0.040939339375504466,0.008190292925365241
3.1,0.7334469562242941,0.0,0.5379444375946816,-0.08208310658838884,-0.040136666102345266,0.008348588353011955
3.1125000000000003,0.7325307202957706,0.0,0.5366012561770405,-0.08342443866237093,-0.03933906188527094,0.008507198756144866
3.125,0.7316156289466467,0.0,0.5352614285189974,-0.08473520670749903,-0.0385465745921953,0.008665893668554263
3.1375,0.7307016807470917,0.0,0.5339249462466248,-0.08601563567884447,-0.0377592506861745,0.008824450593617071
3.1500000000000004,0.7297888742690617,0.0,0.5325918010069043,-0.08726595191337198,-0.036977135237770756,0.008982654893739339
3.1625,0.7288772080862962,0.0,0.5312619844676739,-0.08848638307784175,-0.03620027193745161,0.009140299678544005
3.1750000000000003,0.7279666807743166,0.0,0.5299354883175758,-0.08967715811722783,-0.035428703108022486,0.009297185691898684
3.1875,0.7270572909104238,0.0,0.5286123042660047,-0.09083850720365323,-0.034662469717090263,0.009453121197876361
3.2,0.7261490370736959,0.0,0.5272924240430559,-0.09197066168584221,-0.03390161138955555,0.009607921865740087
3.2125000000000004,0.7252419178449863,0.0,0.5259758393994738,-0.09307385403909009,-0.033146166420131545,0.009761410654040903
3.225,0.7243359318069208,0.0,0.5246625421066002,-0.09414831781575095,-0.032396171785887135,0.009913417693916357
3.2375000000000003,0.7234310775438961,0.0,0.5233525239563227,-0.0951942875962433,-0.03165166315881221,0.01006378017167519
3.25,0.7225273536420773,0.0,0.5220457767610235,-0.09621199894057385,-0.03091267491840294,0.010212342210751842
3.2625,0.7216247586893956,0.0,0.5207422923535284,-0.0972016883403796,-0.03017924016426494,0.010358954753112668
3.2750000000000004,0.720723291275546,0.0,0.5194420625870555,-0.0981635931714879,-0.02945139072873221,0.01050347544019384
3.2875,0.7198229499919858,0.0,0.518145079335165,-0.09909795164699468,-0.028729157189499803,0.010645768493449084
3.3000000000000003,0.7189237334319314,0.0,0.5168513344917067,-0.10000500277086044,-0.028012568882268166,0.010785704594583622
3.3125,0.7180256401903568,0.0,0.5155608199707716,-0.10088498629202387,-0.02730165391339713,0.010923160765548758
3.325,0.717128668863991,0.0,0.5142735277066396,-0.10173814265903272,-0.026596439172567578,0.01105802024836978
3.3375000000000004,0.7162328180513161,0.0,0.5129894496537297,-0.10256471297519151,-0.02589695034544881,0.011190172384878058
3.35,0.7153380863525652,0.0,0.5117085777865501,-0.10336493895422563,-0.025203211926369682,0.011319512496416296
3.3625000000000003,0.7144444723697199,0.0,0.5104309040996474,-0.10413906287646126,-0.024515247230991598,0.011445941763584192
3.375,0.7135519747065079,0.0,0.5091564206075568,-0.1048873275455205,-0.02383307840898148,0.011569367106089964
3.3875,0.7126605919684016,0.0,0.5078851193447526,-0.10560997624553117,-0.023156726456682836,0.011689701062771294
3.4000000000000004,0.7117703227626152,0.0,0.5066169923655974,-0.10630725269885018,-0.022486211229783108,0.01180686167184761
3.4125,0.7108811656981029,0.0,0.5053520317442937,-0.10697940102430009,-0.0218215514559755,0.011920772351463806
3.4250000000000003,0.7099931193855566,0.0,0.5040902295748333,-0.10762666569591772,-0.021162764747613465,0.012031361780583665
3.4375,0.7091061824374039,0.0,0.5028315779709487,-0.10824929150221392,-0.02050986761435615,0.012138563780289697
3.45,0.7082203534678054,0.0,0.5015760690660632,-0.10884752350594351,-0.019862875475803003,0.012242317195544182
3.4625000000000004,0.7073356310926534,0.0,0.5003236950132423,-0.10942160700438441,-0.019221802674115888,0.012342565777464596
3.475,0.7064520139295688,0.0,0.49907444798514367,-0.10997178749012468,-0.018586662486626992,0.01243925806616493
3.4875000000000003,0.7055695005978997,0.0,0.49782832017396955,-0.11049831061235642,-0.0179574671384309,0.012532347274212624
3.5,0.7046880897187189,0.0,0.4965853037914172,-0.11100142213867527,-0.01733422781495915,0.012621791170749292
3.5125,0.7038077799148216,0.0,0.4953453910686299,-0.11148136791738411,-0.01671695467453573,0.012707551966321642
3.5250000000000004,0.7029285698107236,0.0,0.49410857425614935,-0.11193839384029977,-0.01610565686091188,0.0127895961984675
3.5375,0.702050458032659,0.0,0.49287484562386624,-0.11237274580606126,-0.01550034251577868,0.012867894618100114
3.5500000000000003,0.7011734432085779,0.0,0.4916441974609728,-0.11278466968393794,-0.014901018791255853,0.01294242207673235
3.5625,0.7002975239681445,0.0,0.4904166220759139,-0.11317441127813639,-0.014307691862355301,0.013013157414580874
3.575,0.6994226989427347,0.0,0.48919211179633926,-0.11354221629260419,-0.013720366939417892,0.013080083349588784
3.5875000000000004,0.6985489667654343,0.0,0.48797065896905584,-0.11388833029632901,-0.01313904828052201,0.01314318636740362
3.6,0.6976763260710366,0.0,0.48675225595997934,-0.11421299868913143,-0.012563739203862471,0.013202456612346208
3.6125000000000003,0.6968047754960404,0.0,0.4855368951540872,-0.11451646666794972,-0.011994442100098349,0.013257887779404252
3.625,0.6959343136786476,0.0,0.4843245689553702,-0.11479897919361483,-0.011431158444668361,0.013309477007283122
3.6375,0.6950649392587614,0.0,0.48311526978678576,-0.11506078095811371,-0.010873888810072427,0.013357224772544843
3.6500000000000004,0.6941966508779844,0.0,0.4819089900902102,-0.11530211635233922,-0.01032263287811807,0.013401134784864776
3.6625,0.6933294471796156,0.0,0.4807057223263914,-0.11552322943432455,-0.009777389452130327,0.01344121388343422
3.6750000000000003,0.6924633268086491,0.0,0.47950545897490193,-0.11572436389796038,-0.009238156469123904,0.013477471934535573
3.6875,0.6915982884117715,0.0,0.4783081925340919,-0.11590576304219265,-0.008704931011936267,0.01350992173031548
3.7,0.6907343306373603,0.0,0.4771139155210422,-0.11606766974069892,-0.008177709321320451,0.013538578888779965
3.7125000000000004,0.6898714521354813,0.0,0.4759226204715177,-0.11621032641204133,-0.007656486807996349,0.013563461755034213
3.725,0.6890096515578865,0.0,0.47473429993992017,-0.11633397499029391,-0.007141258064659284,0.01358459130378839
3.7375000000000003,0.6881489275580125,0.0,0.47354894649924273,-0.11643885689614208,-0.006632016877944672,0.013601991043149598
3.75,0.6872892787909778,0.0,0.4723665527410224,-0.1165252130084523,-0.006128756240347639,0.013615686919718782
3.7625,0.6864307039135811,0.0,0.4711871112752944,-0.11659328363630936,-0.005631468362096441,0.013625707225010176
3.7750000000000004,0.6855732015842989,0.0,0.47001061473054573,-0.1166433084915193,-0.005140144682978581,0.013632082503209691
3.7875,0.6847167704632836,0.0,0.468837055753669,-0.11667552666157542,-0.004654775884118534,0.013634845460287367
3.8000000000000003,0.6838614092123615,0.0,0.46766642700991695,-0.11669017658308518,-0.004175351899706013,0.01363403087447798
3.8125,0.6830071164950304,0.0,0.46649872118285607,-0.11668749601565546,-0.003701861928673716,0.013629675508142574
3.825,0.6821538909764578,0.0,0.46533393097432113,-0.11666772201623389,-0.0032342944463235566,0.013621818021022745
3.8375000000000004,0.6813017313234787,0.0,0.46417204910436954,-0.11663109091390368,-0.0027726372159003468,0.013610498884898261
3.85,0.6804506362045933,0.0,0.46301306831123584,-0.11657783828512953,-0.002316877300111966,0.013595760299657587
3.8625000000000003,0.6796006042899655,0.0,0.4618569813512863,-0.11650819892945209,-0.001867001072595054,0.013577646110789852
3.875,0.6787516342514202,0.0,0.46070378099897363,-0.11642240684562828,-0.001422994229325286,0.013556201728305687
3.8875,0.6779037247624414,0.0,0.45955346004679193,-0.11632069520821513,-0.000984841799971312,0.013531474047093452
3.9000000000000004,0.6770568744981705,0.0,0.45840601130523145,-0.1162032963445943,-0.0005525281591914643,0.013503511368716302
3.9125,0.6762110821354038,0.0,0.45726142760273386,-0.11607044171243472,-0.00012603703787235528,0.01347236332465462
3.9250000000000003,0.6753663463525905,0.0,0.45611970178564726,-0.11592236187759075,0.00029464846569149036,0.01343808080099744
3.9375,0.6745226658298308,0.0,0.4549808267181816,-0.11575928649243297,0.0007095458746778055,0.013400715864585447
3.95,0.6736800392488737,0.0,0.45384479528236393,-0.11558144427460905,0.0011186733226773674,0.013360321690607429
3.9625000000000004,0.6728384652931149,0.0,0.45271160037799413,-0.11538906298623189,0.0015220495426961985,0.013316952491651012
3.975,0.6719979426475949,0.0,0.45158123492260027,-0.11518236941349219,0.0019196938562199557,0.013270663448207789
3.9875000000000003,0.6711584699989972,0.0,0.45045369185139483,-0.11496158934669276,0.002311626162341265,0.013221510640632043
4.0,0.6703200460356453,0.0,0.44932896411722967,-0.11472694756070162,0.0026978669269507385,0.013169550982551513
4.0125,0.6694826694475018,0.0,0.44820704469055295,-0.11447866779582111,0.003078437171992389,0.013114842155727875
4.025,0.6686463389261654,0.0,0.44708792655936447,-0.11421697273907017,0.003453358464784142,0.013057442546363793
4.0375000000000005,0.6678110531648697,0.0,0.44597160272917236,-0.11394208400587678,0.003822652907404125,0.012997411182852766
4.05,0.6669768108584804,0.0,0.4448580662229491,-0.11365422212217785,0.004186343126143391,0.01293480767496715
4.0625,0.6661436107034937,0.0,0.44374731008108775,-0.11335360650692328,0.004544452261025717,0.012869692154479142
4.075,0.6653114513980344,0.0,0.4426393273613591,-0.11304045545498163,0.004897003955395104,0.012802125217208842
4.0875,0.6644803316418532,0.0,0.44153411113886715,-0.11271498612044424,0.005244022345571581,0.012732167866492792
4.1000000000000005,0.6636502501363254,0.0,0.44043165450600724,-0.1123774145003247,0.005585532050575897,0.012659881458065797
4.1125,0.6628212055844485,0.0,0.4393319505724217,-0.11202795541865083,0.005921558161923665,0.012585327646348263
4.125,0.6619931966908401,0.0,0.43823499246495734,-0.11166682251094623,0.006252126233489526,0.012508568332130656
4.1375,0.6611662221617363,0.0,0.4371407733276224,-0.11129422820909796,0.006577262271441833,0.012429665611646108
4.15,0.6603402807049891,0.0,0.43604928632154377,-0.1109103837266078,0.006896992724248405,0.012348681727021724
4.1625000000000005,0.6595153710300647,0.0,0.43496052462492396,-0.11051549904422368,0.007211344472753822,0.012265679018098522
4.175,0.6586914918480419,0.0,0.433874481432999,-0.11010978289594828,0.007520344820328746,0.01218071987560951
4.1875,0.657868641871609,0.0,0.43279114995799534,-0.10969344275542176,0.007824021483091746,0.01209386669570487
4.2,0.6570468198150629,0.0,0.43171052342908767,-0.10926668482267546,0.008122402580204047,0.0120051818358128
4.2125,0.6562260243943064,0.0,0.43063259509235685,-0.10882971401125346,0.008415516624237656,0.011914727571824038
4.2250000000000005,0.6554062543268466,0.0,0.42955735821074714,-0.10838273393569887,0.008703392511617258,0.011822566056587769
4.2375,0.6545875083317926,0.0,0.4284848060640246,-0.10792594689940169,0.008986059513136292,0.0117287592797061
4.25,0.6537697851298534,0.0,0.4274149319487347,-0.10745955388280508,0.009263547264547572,0.011633369028613996
4.2625,0.6529530834433366,0.0,0.4263477291781609,-0.10698375453196696,0.009535885757228838,0.011536456850931081
4.275,0.6521374019961454,0.0,0.4252831910822822,-0.10649874714747365,0.009803105328923558,0.011438084018071495
4.2875000000000005,0.6513227395137776,0.0,0.4242213110077322,-0.10600472867370243,0.01006523665455733,0.011338311490097517
4.3,0.6505090947233227,0.0,0.42316208231775687,-0.10550189468842987,0.010322310737130195,0.011237199881802419
4.3125,0.6496964663534608,0.0,0.4221054983921736,-0.10499043939278258,0.010574358898685163,0.011134809430007752
4.325,0.6488848531344596,0.0,0.4210515526273293,-0.10447055560152742,0.010821412771353234,0.011031199962059838
4.3375,0.6480742537981735,0.0,0.42000023843605944,-0.10394243473369777,0.011063504288475181,0.01092643086551013
4.3500000000000005,0.6472646670780409,0.0,0.4189515492476471,-0.10340626680355264,0.011300665675800368,0.010820561058963724
4.3625,0.6464560917090821,0.0,0.4179054785077812,-0.10286224041186558,0.011532929442762812,0.010713648964080178
4.375,0.6456485264278983,0.0,0.41686201967851644,-0.10231054273753998,0.011760328373834743,0.010605752478710418
4.3875,0.6448419699726683,0.0,0.4158211662382316,-0.10175135952954761,0.011982895519957869,0.010496928951153487
4.4,0.6440364210831476,0.0,0.41478291168158943,-0.1011848750991872,0.012200664190052519,0.010387235155516544
4.4125000000000005,0.6432318785006659,0.0,0.4137472495194954,-0.10061127231265973,0.012413667942604876,0.010276727268161426
4.425,0.6424283409681252,0.0,0.4127141732790577,-0.10003073258395737,0.012621940577332458,0.010165460845220901
4.4375,0.641625807229998,0.0,0.4116836765035465,-0.09944343586806252,0.012825516126927995,0.010053490801167554
4.45,0.6408242760323251,0.0,0.41065575275235355,-0.09884956065445415,0.013024428848881851,0.009940871388418196
4.4625,0.6400237461227138,0.0,0.40963039560095205,-0.09824928396091773,0.013218713217383124,0.009827656177956464
4.4750000000000005,0.6392242162503362,0.0,0.4086075986408566,-0.09764278132765591,0.013408403915299518,0.00971389804095625
4.4875,0.6384256851659265,0.0,0.40758735547958264,-0.09703022681169649,0.013593535826236115,0.00959964913138843
4.5,0.6376281516217797,0.0,0.4065696597406072,-0.09641179298159436,0.01377414402667312,0.009484960869593342
4.5125,0.6368316143717495,0.0,0.4055545050633287,-0.09578765091242453,0.013950263778182656,0.00936988392680138
4.525,0.6360360721712464,0.0,0.4045418851030269,-0.0951579701810626,0.014121930519724667,0.009254468210583932
4.5375000000000005,0.6352415237772354,0.0,0.40353179353082397,-0.09452291886174972,0.014289179860022002,0.00913876285121698
4.55,0.6344479679482345,0.0,0.4025242240336441,-0.09388266352193862,0.014452047570014689,0.009022816188939513
4.5625,0.6336554034443127,0.0,0.4015191703141747,-0.09323736921841763,0.014610569575393445,0.008906675762088943
4.575,0.6328638290270877,0.0,0.4005166260908269,-0.09258719949370943,0.014764781949212425,0.008790388296095736
4.5875,0.6320732434597243,0.0,0.3995165850976959,-0.09193231637274116,0.014914720904581224,0.008673999693319324
4.6000000000000005,0.6312836455069324,0.0,0.3985190410845223,-0.09127288035978288,0.015060422787436111,0.008557555023707565
4.6125,0.630495033934965,0.0,0.39752398781665266,-0.09060905043565112,0.015201924069390482,0.008441098516261882
4.625,0.6297074075116164,0.0,0.3965314190750009,-0.08994098405517409,0.015339261340664488,0.008324673551290284
4.6375,0.6289207650062202,0.0,0.3955413286560092,-0.0892688371449157,0.01547247130309382,0.008208322653430543
4.65,0.6281351051896472,0.0,0.3945537103716092,-0.08859276410115494,0.015601590763217566,0.008092087485425802
4.6625000000000005,0.6273504268343039,0.0,0.3935685580491832,-0.08791291778811752,0.015726656625445087,0.007976008842634965
4.675,0.6265667287141301,0.0,0.3925858655315263,-0.08722944953645653,0.015847705885301856,0.007860126648260248
4.6875,0.6257840096045975,0.0,0.39160562667680693,-0.08654250914197903,0.015964775622754137,0.0077444799492744085
4.7,0.6250022682827071,0.0,0.39062783535852896,-0.0858522448646153,0.016077902995612427,0.007629106913030188
4.7125,0.6242215035269881,0.0,0.38965248546549364,-0.08515880342762773,0.016187125233013563,0.007514044824534605
4.7250000000000005,0.6234417141174954,0.0,0.38867957090176086,-0.08446233001705594,0.01629247962898136,0.007399330084370842
4.7375,0.6226628988358078,0.0,0.38770908558661143,-0.08376296828139534,0.016394003536065647,0.007284998207250576
4.75,0.6218850564650263,0.0,0.386741023454509,-0.08306086033150563,0.016491734359059606,0.007171083821179673
4.7625,0.6211081857897721,0.0,0.3857753784550621,-0.08235614674074634,0.0165857095487952,0.007057620667220341
4.775,0.6203322855961846,0.0,0.3848121445529863,-0.0816489665453363,0.0166759665960166,0.006944641599832906
4.7875000000000005,0.6195573546719195,0.0,0.3838513157280667,-0.0809394572449337,0.0167625430253314,0.006832178587780538
4.800000000000001,0.6187833918061472,0.0,0.38289288597511983,-0.080227754803434,0.016845476389239476,0.006720262715580352
4.8125,0.6180103957895504,0.0,0.38193684930395677,-0.07951399364998216,0.016924804262239274,0.006608924185484515
4.825,0.6172383654143228,0.0,0.380983199739345,-0.07879830668019659,0.017000564235011367,0.006498192319975063
4.8375,0.6164672994741667,0.0,0.3800319313209719,-0.07808082525760135,0.01707279390867907,0.006388095564756306
4.8500000000000005,0.6156971967642915,0.0,0.37908303810340666,-0.07736167921526375,0.017141530889145867,0.0062786614922289135
4.862500000000001,0.6149280560814114,0.0,0.3781365141560635,-0.07664099685763433,0.017206812781509512,0.006169916805429833
4.875,0.6141598762237441,0.0,0.3771923535631647,-0.07591890496258599,0.01726867718455248,0.006061887342422447
4.8875,0.6133926559910083,0.0,0.3762505504237035,-0.0751955287836495,0.017327161685308626,0.005954598081121489
4.9,0.6126263941844223,0.0,0.37531109885140723,-0.07447099205244219,0.017382303853705726,0.005848073144537461
4.9125000000000005,0.6118610896067019,0.0,0.37437399297470053,-0.07374541698128692,0.01743414123728372,0.005742335806425438
4.925000000000001,0.6110967410620585,0.0,0.37343922693666853,-0.0730189242660183,0.017482711355988365,0.0056374084973233205
4.9375,0.6103333473561973,0.0,0.37250679489502053,-0.07229163308897328,0.017528051697040015,0.005533312810964843
4.95,0.6095709072963155,0.0,0.3715766910220532,-0.07156366112216297,0.0175701997098773,0.005430069511052753
4.9625,0.6088094196911004,0.0,0.3706489095046144,-0.07083512453062299,0.017609192801175393,0.005327698538377834
4.9750000000000005,0.6080488833507274,0.0,0.36972344454406647,-0.07010613797593919,0.017645068329938573,0.005226219018269624
4.987500000000001,0.6072892970868583,0.0,0.36880029035625045,-0.06937681461994603,0.017677863602666825,0.00512564926836485
5.0,0.6065306597126395,0.0,0.3678794411714497,-0.06864726612859454,0.017707615868596132,0.00502600680667984
5.0125,0.6057729700426999,0.0,0.3669608912343538,-0.0679176026759871,0.01773436231501218,0.004927308359973373
5.025,0.6050162268931493,0.0,0.36604463480402266,-0.06718793294857613,0.017758140062637148,0.004829569872386599
5.0375000000000005,0.6042604290815763,0.0,0.3651306661538507,-0.06645836414952382,0.017778986161089277,0.004732806514346916
5.050000000000001,0.6035055754270466,0.0,0.36421897957153065,-0.0657290020032201,0.017796937584414873,0.004637032691722871
5.0625,0.6027516647501013,0.0,0.36330956935901854,-0.06499995075995596,0.01781203122669242,0.0045422620552173654
5.075,0.6019986958727549,0.0,0.36240242983249765,-0.06427131320074939,0.017824303897708463,0.004448507509986687
5.0875,0.6012466676184932,0.0,0.36149755532234285,-0.06354319064232108,0.01783379231870491,0.00435578122547306
5.1000000000000005,0.600495578812272,0.0,0.3605949401730856,-0.06281568294221719,0.017840533118197423,0.004264094645438655
5.112500000000001,0.5997454282805149,0.0,0.35969457874337823,-0.06208888850407627,0.017844562827864504,0.004173458498189218
5.125,0.5989962148511115,0.0,0.358796465405959,-0.06136290428303783,0.01784591787850695,0.004083882806975677
5.1375,0.5982479373534156,0.0,0.3579005945476163,-0.060637825791289596,0.017844634596077293,0.0039953769005623046
5.15,0.5975005946182436,0.0,0.35700696056915465,-0.059913747103750845,0.017840749197778838,0.0039079494239502586
5.1625000000000005,0.5967541854778722,0.0,0.35611555788535865,-0.0591907608638892,0.01783429778823396,0.0038216083492455238
5.175000000000001,0.5960087087660371,0.0,0.3552263809249588,-0.05846895828966803,0.017825316355721238,0.0037363609866604827
5.1875,0.5952641633179306,0.0,0.354339424130596,-0.05774842917962199,0.01781384076848106,0.003652213995638614
5.2,0.5945205479702005,0.0,0.35345468195878743,-0.05702926191905792,0.0177999067710893,0.00356917339609198
5.2125,0.5937778615609475,0.0,0.3525721488798917,-0.05631154348637853,0.017783549980898667,0.0034872445797414216
5.2250000000000005,0.593036102929724,0.0,0.35169181937807414,-0.055595359459526324,0.017764805884547326,0.0034064323215495904
5.237500000000001,0.592295270917532,0.0,0.3508136879512726,-0.054880794022545004,0.017743709834534393,0.0033267407912371642
5.25,0.5915553643668213,0.0,0.34993774911116277,-0.05416792997225603,0.017720297045861883,0.0032481735648728144
5.2625,0.5908163821214878,0.0,0.3490639973831239,-0.053456848725047565,0.017694602592742695,0.003170733636527716
5.275,0.5900783230268716,0.0,0.348192427306205,-0.0527476303237734,0.017666661405374234,0.0030944234299855986
5.2875000000000005,0.589341185929755,0.0,0.3473230334330901,-0.05204035344475929,0.01763650826677722,0.003019244810499571
5.300000000000001,0.5886049696783615,0.0,0.3464558103300649,-0.05133509540491424,0.017604177809699275,0.0029451990965871553
5.3125,0.5878696731223528,0.0,0.34559075257698196,-0.05063193216894422,0.01756970451358286,0.002872287071855182
5.325,0.587135295112828,0.0,0.34472785476722767,-0.049930938356665906,0.017533122701597122,0.002800508996846431
5.3375,0.5864018345023213,0.0,0.34386711150768784,-0.04923218725041796,0.017494466537733216,0.0027298646209000838
5.3500000000000005,0.5856692901448003,0.0,0.34300851741871424,-0.04853575080256746,0.017453770023962648,0.0026603531940183047
5.362500000000001,0.5849376608956642,0.0,0.3421520671340911,-0.04784169964310903,0.01741106699745823,0.002591973478731438
5.375,0.5842069456117424,0.0,0.3412977553010013,-0.0471501030873544,0.01736639112787716,0.0025247237619545576
5.3875,0.5834771431512918,0.0,0.34044557657999314,-0.04646102914370987,0.017319775914705803,0.002458601866828281
5.4,0.5827482523739962,0.0,0.33959552564494677,-0.04577454452153949,0.017271254684665716,0.0023936051645369887
5.4125000000000005,0.5820202721409634,0.0,0.3387475971830411,-0.04509071463911153,0.01722086058918045,0.0023297305860977753
5.425000000000001,0.5812932013147243,0.0,0.3379017858947206,-0.04440960363162597,0.017168626601902683,0.0022669746341136875
5.4375,0.5805670387592304,0.0,0.33705808649366176,-0.04373127435932075,0.01711458551630124,0.0022053333944849723
5.45,0.5798417833398528,0.0,0.33621649370674084,-0.043055788415654446,0.01705876994330746,0.0021448025480722936
5.4625,0.5791174339233797,0.0,0.335377002274,-0.042383206135563234,0.017001212309020578,0.0020853773823060378
5.4750000000000005,0.5783939893780148,0.0,0.33453960694861506,-0.04171358660378979,0.0169419448524715,0.002027052802736057
5.487500000000001,0.577671448573376,0.0,0.33370430249686267,-0.04104698766328203,0.01688099962344464,0.001969823344516365
5.5,0.5769498103804932,0.0,0.33287108369808704,-0.04038346592365939,0.016818408480357244,0.0019136831838195117
5.5125,0.5762290736718064,0.0,0.33203994534466813,-0.03972307676974467,0.016754203088195776,0.0018586261491755373
5.525,0.5755092373211645,0.0,0.33121088224198847,-0.03906587437015901,0.016688414916508895,0.001804645732730603
5.5375000000000005,0.574790300203823,0.0,0.330383889208401,-0.038411911685978184,0.01662107523745652,0.0017517351014205776
5.550000000000001,0.5740722611964425,0.0,0.3295589610751965,-0.03776124047944787,0.0165522151239145,0.0016998871080550365
5.5625,0.5733551191770869,0.0,0.32873609268657156,-0.037113911322755905,0.016481865447634452,0.0016490943023073153
5.575,0.5726388730252218,0.0,0.32791527889959604,-0.036469973606859475,0.01641005687745823,0.0015993489416064408
5.5875,0.5719235216217121,0.0,0.327096514584181,-0.035829475550365156,0.016336819877586572,0.0015506430019269222
5.6000000000000005,0.5712090638488214,0.0,0.32627979462304696,-0.035192464208459805,0.016262184705901434,0.001502968188472579
5.612500000000001,0.5704954985902092,0.0,0.3254651139116914,-0.03455898548189027,0.01618618141234152,0.0014563159462507326
5.625,0.5697828247309296,0.0,0.3246524673583572,-0.033929084125989946,0.016108839837330524,0.0014106774705332698
5.6375,0.5690710411574295,0.0,0.3238418498840008,-0.03330280375975024,0.016030189610257588,0.0013660437172012452
5.65,0.568360146757547,0.0,0.32303325642226033,-0.032680186874934944,0.015950260148009498,0.0013224054129698502
5.6625000000000005,0.5676501404205094,0.0,0.32222668191942405,-0.03206127484523565,0.015869080653554118,0.001279753065490746
5.675000000000001,0.5669410210369318,0.0,0.32142212133439874,-0.03144610793546627,0.01578668011457457,0.0012380769733288987
5.6875,0.5662327874988149,0.0,0.32061956963867805,-0.030834725310794744,0.01570308730215367,0.001197367235811226
5.7,0.5655254386995436,0.0,0.3198190218163113,-0.03022716504601019,0.015618330769508136,0.0011576137627445048
5.7125,0.5648189735338854,0.0,0.319020472863872,-0.029623464134823484,0.01553243885077204,0.0011188062840001459
5.7250000000000005,0.5641133908979883,0.0,0.3182239177904265,-0.029023658499199616,0.015445439659829072,0.001080934358963583
5.737500000000001,0.5634086896893792,0.0,0.3174293516175032,-0.02842778299871988,0.015357361089193047,0.0010439873858461676
5.75,0.5627048688069624,0.0,0.3166367693790607,-0.027835871439972213,0.015268230808936224,0.00100795461085761
5.7625,0.5620019271510175,0.0,0.31584616612145755,-0.027247956585967868,0.015178076265664905,0.00097282513723713
5.775,0.5612998636231982,0.0,0.31505753690342087,-0.026664070165582688,0.015086924681541821,0.0009385879341416326
5.7875000000000005,0.5605986771265299,0.0,0.3142708767960153,-0.02608424288302128,0.014994803053354832,0.0009052318453893457
5.800000000000001,0.5598983665654087,0.0,0.31348618088261276,-0.02550850442730237,0.014901738151631419,0.0008727455980574918
5.8125,0.5591989308455992,0.0,0.31270344425886126,-0.024936883481763625,0.014807756519798489,0.0008411178109326902
5.825,0.5585003688742329,0.0,0.31192266203265423,-0.02436940773358438,0.014712884473386992,0.0008103370028129141
5.8375,0.5578026795598067,0.0,0.31114382932410034,-0.0238061038833245,0.014617148099280854,0.0007803916006599476
5.8500000000000005,0.5571058618121807,0.0,0.3103669412654926,-0.023246997654477845,0.014520573255009736,0.0007512699476014024
5.862500000000001,0.5564099145425772,0.0,0.309591993001278,-0.022692113803038726,0.014423185568085112,0.0007229603107814792
5.875,0.5557148366635782,0.0,0.30881897968802746,-0.02214147612707971,0.014325010435379195,0.0006954508890597635
5.8875,0.5550206270891247,0.0,0.3080478964944052,-0.021595107476339307,0.014226073022546191,0.0006687298205574623
5.9,0.5543272847345139,0.0,0.3072787386011388,-0.021053029761817905,0.014126398263485402,0.0006427851900505939
5.9125000000000005,0.5536348085163982,0.0,0.30651150120098897,-0.020515263965380504,0.014026010859845686,0.000617605036209749
5.925000000000001,0.5529431973527835,0.0,0.3057461794987193,-0.01998183014936469,0.013924935280570778,0.0005931773586861444
5.9375,0.5522524501630272,0.0,0.3049827687110668,-0.01945274746619242,0.013823195761484983,0.000569490125043792
5.95,0.5515625658678366,0.0,0.30422126406671157,-0.0189280341679841,0.013720816304918743,0.0005465312775376975
5.9625,0.5508735433892674,0.0,0.3034616608062471,-0.01840770761617355,0.013617820679373607,0.0005242887397381091
5.9750000000000005,0.5501853816507218,0.0,0.30270395418215046,-0.017891784291122443,0.013514232419226085,0.0005027504230009172
5.987500000000001,0.549498079576947,0.0,0.30194813945875276,-0.017380279801732765,0.013410074824469938,0.00048190423278440234
6.0,0.5488116360940333,0.0,0.30119421191220963,-0.016873208895055954,0.013305370960496372,0.00046173807481261547
6.0125,0.5481260501294126,0.0,0.30044216683047137,-0.01637058546589734,0.013200143657911698,0.0004422398610857557
6.025,0.5474413206118568,0.0,0.29969199951325376,-0.015872422566414544,0.013094415512391927,0.000423397515737996
6.0375000000000005,0.5467574464714758,0.0,0.29894370527200875,-0.015378732415708486,0.012988208884573854,0.0004051989807432861
6.050000000000001,0.5460744266397163,0.0,0.2981972794298949,-0.014889526409405742,0.012881545899982128,0.00038763222146973746
6.0625,0.5453922600493594,0.0,0.29745271732174805,-0.01440481512923091,0.012774448448991832,0.00037068523208326953
6.075,0.5447109456345197,0.0,0.2967100142940527,-0.013924608352567754,0.0126669381868261,0.00035434604080127296
6.0875,0.5440304823306434,0.0,0.29596916570491255,-0.013448915062007853,0.012559036533588279,0.0003386027149971068
6.1000000000000005,0.5433508690745066,0.0,0.2952301669240216,-0.012977743454885535,0.012450764674328174,0.00032344336615632274
6.112500000000001,0.5426721048042131,0.0,0.2944930133326349,-0.012511100952797888,0.012342143559141898,0.00030885615468556805
6.125,0.5419941884591939,0.0,0.2937577003235402,-0.01204899421110863,0.012233193903304839,0.00029482929457518394
6.1375,0.5413171189802044,0.0,0.2930242233010288,-0.011591429128434697,0.012123936187437297,0.00028135105791657594
6.15,0.5406408953093235,0.0,0.29229257768086686,-0.01113841085611437,0.012014390657702295,0.00026840977927549065
6.1625000000000005,0.5399655163899514,0.0,0.29156275889026684,-0.010689943807655802,0.011904577326035119,0.00025599385992238806
6.175000000000001,0.5392909811668085,0.0,0.290834762367859,-0.010246031668164842,0.011794515970404096,0.0002440917719211541
6.1875,0.5386172885859335,0.0,0.29010858356366276,-0.009806677403751041,0.01168422613510217,0.00023269206207744583
6.2,0.5379444375946815,0.0,0.28938421793905816,-0.00937188327091076,0.011573727131068792,0.00022178335574801481
6.2125,0.5372724271417226,0.0,0.28866166096675766,-0.008941650825886318,0.01146303803624168,0.00021135436051239698
6.2250000000000005,0.5366012561770405,0.0,0.28794090813077783,-0.00851598093400013,0.011352177695937965,0.00020139386970840513
6.237500000000001,0.5359309236519303,0.0,0.2872219549264111,-0.008094873778962812,0.0112411647232643,0.00019189076583290142
6.25,0.5352614285189973,0.0,0.28650479686019764,-0.007678328872154227,0.01113001749955545,0.00018283402380936774
6.2625,0.5345927697321553,0.0,0.2857894294498972,-0.007266345061876508,0.011018754174840906,0.000174212714123831
6.275,0.5339249462466248,0.0,0.2850758482244612,-0.006858920542578047,0.010907392668339106,0.00016601600583073683
6.2875000000000005,0.5332579570189314,0.0,0.2843640487240045,-0.006456052864047518,0.010795950668978772,0.00015823316943039934
6.300000000000001,0.5325918010069044,0.0,0.28365402649977806,-0.0060577389405769835,0.01068444563594694,0.00015085357961968837
6.3125,0.5319264771696748,0.0,0.28294577711414054,-0.005663975060093165,0.01057289479926324,0.00014386671791764502
6.325,0.5312619844676739,0.0,0.282239296140531,-0.005274756893255964,0.010461315160379965,0.000137262175167747
6.3375,0.5305983218626319,0.0,0.2815345791634411,-0.004890079502523361,0.010349723492807508,0.00013102965391857078
6.3500000000000005,0.5299354883175758,0.0,0.28083162177838744,-0.004509937351181799,0.010238136342764716,0.00012515897068462436
6.362500000000001,0.5292734827968278,0.0,0.280130419591884,-0.004134324312341219,0.01012657002985373,0.00011964005808914746
6.375,0.5286123042660046,0.0,0.279430968221415,-0.0037632336778938924,0.010015040647758882,0.00011446296689069745
6.3875,0.5279519516920143,0.0,0.27873326329540693,-0.0033966581674362427,0.009903564064969209,0.00010961786789536078
6.4,0.5272924240430559,0.0,0.27803730045320185,-0.0030345899371528417,0.00979215592552416,0.00010509505375644719
6.4125000000000005,0.5266337202886173,0.0,0.2773430753450296,-0.002677020588661799,0.009680831649782071,0.00010088494066354141
6.425000000000001,0.5259758393994739,0.0,0.27665058363198114,-0.002323941177820772,0.009569606435210981,9.697806992280243e-05
6.4375,0.5253187803476865,0.0,0.27595982098598093,-0.0019753422234928403,0.009458495257201372,9.336510943041449e-05
6.45,0.5246625421066003,0.0,0.27527078308976016,-0.0016312137162715064,0.00934751286990041,9.003685504110609e-05
6.4625,0.5240071236508429,0.0,0.2745834656368298,-0.0012915451271641,0.009236673807067271,8.698423183366393e-05
6.4750000000000005,0.5233525239563228,0.0,0.27389786433145347,-0.0009563254162328805,0.00912599238294915,8.419829527537889e-05
6.487500000000001,0.5226987420002278,0.0,0.2732139748886207,-0.000625543041193143,0.009015482693177514,8.167023228736844e-05
6.5,0.5220457767610236,0.0,0.2725317930340205,-0.0002991859659676581,0.008905158615684229,7.939136221272706e-05
6.5125,0.5213936272184517,0.0,0.2718513145040138,2.2758330803218207e-05,0.008795033811637123,7.735313768946117e-05
6.525,0.5207422923535284,0.0,0.2711725350456077,0.0003403028472964078,0.008685121726394596,7.554714543016948e-05
6.5375000000000005,0.5200917711485429,0.0,0.2704954504164283,0.000653461050086573,0.008575435590478884,7.396510691043217e-05
6.550000000000001,0.5194420625870556,0.0,0.2698200563846946,0.0009622468657727944,0.008465988420567555,7.25988789678735e-05
6.5625,0.5187931656538968,0.0,0.2691463487291916,0.0012666746726520618,0.008356793020502877,7.14404543138638e-05
6.575,0.5181450793351648,0.0,0.26847432323924425,0.0015667592924401587,0.008247861982318628,7.048196195982455e-05
6.5875,0.5174978026182249,0.0,0.2678039757146912,0.001862515982040513,0.008139207687283994,6.97156675600992e-05
6.6000000000000005,0.5168513344917067,0.0,0.2671353019658581,0.0021539604253615623,0.008030842306964145,6.913397367334894e-05
6.612500000000001,0.5162056739455039,0.0,0.2664682978135319,0.002441108725183177,0.007922777804297109,6.872941994442835e-05
6.625,0.5155608199707715,0.0,0.2658029590889343,0.002723977395072662,0.007815025934686578,6.849468320869067e-05
6.6375,0.5149167715599253,0.0,0.2651392816336963,0.003002583351350848,0.007707598247110246,6.842257752066622e-05
6.65,0.5142735277066395,0.0,0.2644772612998317,0.0032769439051087684,0.007600506085243326,6.850605410905034e-05
6.6625000000000005,0.5136310874058453,0.0,0.2638168939497111,0.003547076754275403,0.0074937605885968565,6.873820125992843e-05
6.675000000000001,0.5129894496537296,0.0,0.26315817545603637,0.003812999975736953,0.007387372693670435,6.911224413015759e-05
6.6875,0.5123486134477334,0.0,0.26250110170181495,0.004074732017508103,0.007281353135119017,6.962154449281319e-05
6.7,0.51170857778655,0.0,0.2618456685803337,0.00433229169095571,0.007175712446933408,7.02596004165989e-05
6.7125,0.5110693416701234,0.0,0.26119187199513333,0.004585698163075342,0.0070704609636340985,7.10200458811062e-05
6.7250000000000005,0.5104309040996472,0.0,0.26053970785998326,0.004834970948821086,0.006965608821478073,7.189665032979702e-05
6.737500000000001,0.5097932640775625,0.0,0.2598891720988554,0.005080129903489006,0.0068611659596782455,7.288331816257071e-05
6.75,0.5091564206075567,0.0,0.2592402606458992,0.005321195215154661,0.006757142121635175,7.397408816976117e-05
6.7625,0.5085203726945616,0.0,0.2585929694454159,0.005558187397165039,0.006653546856180697,7.516313290939631e-05
6.775,0.5078851193447523,0.0,0.25794729445183334,0.005791127280685262,0.006550389518833147,7.644475802953622e-05
6.7875000000000005,0.5072506595655454,0.0,0.25730323162968083,0.006020036007300427,0.006447679273063806,7.781340153749028e-05
6.800000000000001,0.5066169923655972,0.0,0.2566607769535636,0.006244935021672901,0.006345425091574265,7.926363301769698e-05
6.8125,0.5059841167548026,0.0,0.2560199264081377,0.006465846064255393,0.006243635757584329,8.079015280003259e-05
6.825,0.5053520317442934,0.0,0.25538067598808534,0.00668279116406011,0.00614231986613017,8.238779108029723e-05
6.8375,0.5047207363464367,0.0,0.2547430216980892,0.006895792631484304,0.006041485825372365,8.405150699460843e-05
6.8500000000000005,0.5040902295748331,0.0,0.25410695955280793,0.007104873051192477,0.005941141857913512,8.577638764941311e-05
6.862500000000001,0.5034605104443158,0.0,0.25347248557685104,0.007310055275055527,0.005841296002125091,8.755764710880971e-05
6.875,0.5028315779709486,0.0,0.2528395958047541,0.0075113624151470874,0.005741956113483248,8.939062534085195e-05
6.8875,0.5022034311720242,0.0,0.252208286280954,0.007708817836797308,0.0056431298659131955,9.12707871244858e-05
6.9,0.5015760690660631,0.0,0.2515785530597641,0.00790244515170432,0.005544824753141897,9.319372091875022e-05
6.9125000000000005,0.500949490672812,0.0,0.25095039220534976,0.008092268211103594,0.005447048090058741,9.515513769585035e-05
6.925000000000001,0.500323695013242,0.0,0.2503237997917036,0.00827831109899542,0.0053498070140838815,9.715086973969184e-05
6.9375,0.4996986811095473,0.0,0.24969877190262105,0.008460598125430697,0.005253108486543947,9.917686941144145e-05
6.95,0.4990744479851435,0.0,0.2490753046316757,0.008639153819855229,0.005156959294054816,0.00010122920788365754
6.9625,0.4984509946646662,0.0,0.24845339408219508,0.0088140029245127,0.005061366049911156,0.0001033040738445117
6.9750000000000005,0.49782832017396944,0.0,0.24783303636723622,0.008985170387906501,0.004966335195482432,0.00010539777217359939
6.987500000000001,0.4972064235401243,0.0,0.24721422760956147,0.009152681358320557,0.004871873001615088,0.00010750672259081464
7.0,0.4965853037914171,0.0,0.24659696394161398,0.009316561177399311,0.004777985570040617,0.00010962745827974041
7.0125,0.4959649599573481,0.0,0.24598124150549389,0.009476835373786996,0.004684678834789227,0.00011175662448698265
7.025,0.4953453910686299,0.0,0.24536705645293388,0.009633529656826298,0.004591958563608819,0.00011389097709885217
7.0375000000000005,0.49472659615718606,0.0,0.24475440494527548,0.009786669910316568,0.004499830359389005,0.0001160273811967747
7.050000000000001,0.49410857425614935,0.0,0.24414328315344466,0.009936282186331642,0.004408299661589875,0.00011816280959278493
7.0625,0.49349132439986043,0.0,0.2435336872579283,0.010082392699097388,0.004317371747675246,0.00012029434134643672
7.075,0.4928748456238663,0.0,0.24292561344875002,0.010225027818929056,0.004227051734550123,0.0001224191602644363
7.0875,0.49225913696491874,0.0,0.24231905792544664,0.010364214066228498,0.004137344580002098,0.00012453455338428142
7.1000000000000005,0.4916441974609728,0.0,0.24171401689704403,0.010499978105541348,0.004048255084146424,0.00012663790944316504
7.112500000000001,0.49103002615118546,0.0,0.24111048658203388,0.010632346739674167,0.0039597878908745054,0.00012872671733337625
7.125,0.49041662207591386,0.0,0.2405084632083497,0.010761346903871647,0.0038719474893055376,0.00013079856454540733
7.1375,0.489803984276714,0.0,0.2399079430133435,0.010887005660053888,0.003784738215241047,0.00013285113559995137
7.15,0.48919211179633926,0.0,0.23930892224376207,0.011009350191113763,0.0036981642526220733,0.00013488221046994842
7.1625000000000005,0.4885810036787387,0.0,0.23871139715572368,0.011128407795274404,0.0036122296349887493,0.00013688966299381505
7.175000000000001,0.4879706589690558,0.0,0.23811536401469455,0.011244205880506813,0.0035269382469420253,0.0001388714592809665
7.1875,0.48736107671362683,0.0,0.23752081909546566,0.011356771959007595,0.0034422938256072977,0.00014082565611071534
7.2,0.4867522559599794,0.0,0.23692775868212929,0.011466133641736794,0.003358299962099701,0.00014275039932560714
7.2125,0.48614419575683093,0.0,0.23633617906805596,0.011572318633015827,0.0032749601029908237,0.000144643922220227
7.2250000000000005,0.4855368951540872,0.0,0.23574607655587107,0.011675354725185487,0.0031922775517766143,0.00014650454392648796
7.237500000000001,0.48493035320284095,0.0,0.23515744745743208,0.011775269793323962,0.003110255470346247,0.00014833066779638648
7.25,0.48432456895537024,0.0,0.23457028809380517,0.011872091790024849,0.0030288968804517147,0.00015012077978318554
7.2625,0.48371954146513707,0.0,0.23398459479524247,0.011965848740235095,0.002948204665177928,0.00015187344682196272
7.275,0.4831152697867858,0.0,0.23340036390115884,0.012056568736152809,0.0028681815704130944,0.00015358731521043466
7.2875000000000005,0.4825117529761419,0.0,0.23281759176010938,0.012144279932184875,0.002788830206319158,0.00015526110899094644
7.300000000000001,0.4819089900902102,0.0,0.23223627472976632,0.0122290105399643,0.0027101530488020864,0.00015689362833448917
7.3125,0.48130698018717355,0.0,0.23165640917689628,0.012310788823427184,0.002632152440981787,0.00015848374792758603
7.325,0.48070572232639136,0.0,0.23107799147733768,0.012389643093949266,0.0025548305946614435,0.0001600304153628629
7.3375,0.48010521556839814,0.0,0.23050101801597805,0.012465601705541896,0.0024781895917960657,0.00016153264953409536
7.3500000000000005,0.4795054589749019,0.0,0.2299254851867313,0.012538693050107368,0.0024022313859600464,0.00016298953903650233
7.362500000000001,0.4789064516087828,0.0,0.22935138939251543,0.012608945552753477,0.0023269578038135246,0.0001644002405730303
7.375,0.47830819253409185,0.0,0.22877872704522986,0.012676387667167183,0.0022523705465673557,0.0001657639773673524
7.3875,0.477710680816049,0.0,0.22820749456573305,0.012741047871047266,0.0021784711914464914,0.00016708003758428034
7.4,0.47711391552104215,0.0,0.22763768838382015,0.012802954661595811,0.0021052611931515783,0.00016834777275826792
7.4125000000000005,0.47651789571662534,0.0,0.22706930493820063,0.012862136551068416,0.0020327418853185834,0.00016956659623065869
7.425000000000001,0.47592262047151757,0.0,0.22650234067647615,0.012918622062382942,0.0019609144819762612,0.00017073598159631151
7.4375,0.47532808885560107,0.0,0.22593679205511819,0.012972439724786667,0.0018897800790012732,0.00017185546116021323
7.45,0.47473429993992017,0.0,0.22537265553944608,0.013023618069581688,0.001819339655570785,0.0001729246244046671
7.4625,0.47414125279667946,0.0,0.2248099276036047,0.013072185625908388,0.001749594075612357,0.0001739431164676237
7.4750000000000005,0.47354894649924273,0.0,0.22424860473054264,0.013118170916586796,0.001680544089250954,0.0001749106366327
7.487500000000001,0.47295738012213123,0.0,0.22368868341199014,0.013161602454015679,0.0016121903342529026,0.00017582693683141002
7.5,0.4723665527410224,0.0,0.2231301601484371,0.01320250873612915,0.0015445333374666228,0.00017669182015811233
7.5125,0.47177646343274837,0.0,0.22257303144911136,0.013240918242410625,0.0014775735162599704,0.00017750513939815532
7.525,0.4711871112752944,0.0,0.22201729383195665,0.013276859429963922,0.0014113111799540204,0.00017826679556968514
7.5375000000000005,0.4705984953477977,0.0,0.22146294382361115,0.01331036072964129,0.0013457465312531355,0.00017897673647955685
7.550000000000001,0.4700106147305457,0.0,0.22090997795938544,0.013341450542228179,0.001280879667671155,0.00017963495529377393
7.5625,0.4694234685049748,0.0,0.22035839278324107,0.013370157234684509,0.0012167105829535506,0.00018024148912285768
7.575,0.46883705575366896,0.0,0.2198081848477689,0.013396509136442252,0.0011532391684953957,0.0001807964176225327
7.5875,0.4682513755603582,0.0,0.2192593507141676,0.013420534535759069,0.0010904652147549951,0.00018129986161009254
7.6000000000000005,0.46766642700991695,0.0,0.218711886952222,0.013442261676127786,0.0010283884126630293,0.00018175198169679337
7.612500000000001,0.4670822091883631,0.0,0.21816579014028176,0.013461718752741485,0.0009670083550270657,0.0001821529769366039
7.625,0.46649872118285607,0.0,0.21762105686524008,0.013478933909013942,0.0009063245379312954,0.00018250308349162226
7.6375,0.46591596208169583,0.0,0.21707768372251224,0.013493935233155204,0.0008463363621313539,0.00018280257331445312
7.65,0.46533393097432113,0.0,0.21653566731601426,0.013506750754802005,0.0007870431344440889,0.0001830517528478201
7.6625000000000005,0.46475262695130826,0.0,0.2159950042581419,0.013517408441702825,0.0007284440691321405,0.0001832509617416726
7.675000000000001,0.46417204910436954,0.0,0.21545569116974925,0.013525936196457283,0.0006705382892832006,0.00018340057158802814
7.6875,0.463592196526352,0.0,0.21491772468012776,0.013532361853309628,0.0006133248281838218,0.0001835009846737763
7.7,0.4630130683112358,0.0,0.2143811014269851,0.013536713174996048,0.0005568026306876491,0.00018355263275165228
7.7125,0.46243466355413304,0.0,0.21384581805642422,0.013539017849645542,0.0005009705545779492,0.00018355597582957474
7.7250000000000005,0.4618569813512862,0.0,0.21331187122292236,0.013539303487734047,0.0004458273719243153,0.00018351150097852426
7.737500000000001,0.4612800208000667,0.0,0.21277925758930996,0.013537597619091572,0.000391371770433428,0.000183419721159126
7.75,0.4607037809989735,0.0,0.21224797382675015,0.01353392768996204,0.00033760235479375525,0.00018328117406708354
7.7625,0.4601282610476319,0.0,0.21171801661471767,0.013528321060115547,0.000284517648014076,0.00018309642099759732
7.775,0.45955346004679176,0.0,0.21118938264097822,0.01352080500001275,0.00023211609275571634,0.000182866045728886
7.7875000000000005,0.4589793770983265,0.0,0.21066206860156778,0.013511406688021099,0.00018039605265838767,0.00018259065342491598
7.800000000000001,0.4584060113052313,0.0,0.21013607120077182,0.013500153207682582,0.00012935581365952032,0.00018227086955742983
7.8125,0.457833361771622,0.0,0.2096113871511049,0.01348707154503273,7.899358530698698e-05,0.00018190733884735122
7.825,0.45726142760273364,0.0,0.20908801317329,0.013472188585970525,2.93075020651141e-05,0.0001815007242256318
7.8375,0.45669020790491893,0.0,0.20856594599623807,0.013455531113678932,-1.9704375386118972e-05,0.00018105170581359117
7.8500000000000005,0.456119701785647,0.0,0.20804518235702754,0.013437125806095738,-6.804405885879093e-05,0.00018056097992279004
7.862500000000001,0.4555499083535019,0.0,0.20752571900088398,0.013416999233434378,-0.00011571363137175475,0.00018002925807446393
7.875,0.4549808267181813,0.0,0.20700755268115972,0.013395177855754427,-0.00016271524587245235,0.00017945726603853308
7.8875,0.454412455990495,0.0,0.20649068015931357,0.013371688020581442,-0.00020905112396591823,0.00017884574289219265
7.9,0.45384479528236366,0.0,0.20597509820489057,0.013346555960575834,-0.00025472355465106064,0.0001781954400980764
7.9125000000000005,0.45327784370681723,0.0,0.20546080359550184,0.013319807791250417,-0.0002997348930643064,0.00017750712060197557
7.925000000000001,0.45271160037799385,0.0,0.2049477931168044,0.013291469508736352,-0.0003440875592306931,0.0001767815579500855
7.9375,0.45214606441113814,0.0,0.2044360635624811,0.013261566987597097,-0.00038778403682249054,0.00017601953542573947
7.95,0.45158123492260005,0.0,0.2039256117342205,0.013230125978690076,-0.0004308268719254308,0.0001752218452055831
7.9625,0.45101711102983344,0.0,0.2034164344416971,0.013197172107075697,-0.00047321867181262395,0.0001743892875351289
7.9750000000000005,0.45045369185139456,0.0,0.20290852850255112,0.0131627308699734,-0.0005149621037262344,0.00017352266992362483
7.987500000000001,0.4498909765069408,0.0,0.20240189074236878,0.013126827634764372,-0.0005560598936669916,0.00017262280635815854
8.0,0.44932896411722945,0.0,0.20189651799466246,0.013089487637040617,-0.0005965148251916041,0.00017169051653691253
8.012500000000001,0.4487676538041159,0.0,0.2013924071008508,0.013050735978699993,-0.0006363297382181478,0.00017072662512147523
8.025,0.44820704469055267,0.0,0.20088955491023908,0.013010597626086908,-0.0006755075278394928,0.0001697319610081061
8.0375,0.447647135900588,0.0,0.20038795827999953,0.012969097408178294,-0.0007140511431448346,0.0001687073566178434
8.05,0.4470879265593643,0.0,0.19988761407515152,0.01292626001481452,-0.0007519635860493913,0.00016765364720533693
8.0625,0.4465294157931168,0.0,0.19938851916854217,0.0128821099949749,-0.000789247910132328,0.00016657167018628048
8.075000000000001,0.44597160272917225,0.0,0.19889067044082664,0.012836671755097418,-0.0008259072194829645,0.0001654622644833099
8.0875,0.4454144864959477,0.0,0.1983940647804488,0.012789969557442323,-0.000861944667555326,0.00016432626989022845
8.1,0.444858066222949,0.0,0.19789869908362168,0.012742027518499248,-0.0008973634560310875,0.0001631645264544122
8.1125,0.4443023410407692,0.0,0.197404570254308,0.01269286960743747,-0.0009321668336909666,0.0001619778738772433
8.125,0.4437473100810877,0.0,0.196911675204201,0.012642519644598968,-0.0009663580952946137,0.00016076715093241224
8.137500000000001,0.4431929724766685,0.0,0.19642001085270505,0.012591001300033891,-0.000999940580469049,0.00015953319490192392
8.15,0.44263932736135897,0.0,0.1959295741269163,0.01253833809207812,-0.0010329176726056916,0.00015827684102963835
8.1625,0.4420863738700885,0.0,0.19544036196160364,0.012484553385972494,-0.0010652927977660267,0.00015699892199216942
8.175,0.4415341111388671,0.0,0.19495237129918944,0.012429670392523386,-0.001097069423595952,0.00015570026738696163
8.1875,0.4409825383047842,0.0,0.19446559908973043,0.012373712166804234,-0.0011282510582488457,0.00015438170323735877
8.200000000000001,0.44043165450600713,0.0,0.19398004229089882,0.01231670160689767,-0.0011588412493173936,0.00015304405151447516
8.2125,0.4398814588817798,0.0,0.19349569786796295,0.012258661452677871,-0.0011888435827742147,0.0001516881296756738
8.225,0.4393319505724215,0.0,0.19301256279376863,0.012199614284632763,-0.0012182616819213167,0.0001503147502194535
8.2375,0.4387831287193254,0.0,0.1925306340487201,0.012139582522725702,-0.0012470992063484205,0.0001489247202565422
8.25,0.4382349924649571,0.0,0.19204990862076102,0.012078588425296282,-0.0012753598509001808,0.00014751884109698944
8.262500000000001,0.4376875409528537,0.0,0.19157038350535602,0.012016654087999857,-0.0013030473446523348,0.00014609790785304917
8.275,0.43714077332762213,0.0,0.19109205570547153,0.011953801442785449,-0.0013301654498968074,0.00014466270905763866
8.2875,0.4365946887349378,0.0,0.1906149222315572,0.011890052256911629,-0.001356717961135801,0.0001432140262981578
8.3,0.43604928632154344,0.0,0.19013898010152738,0.01182542813200003,-0.0013827087040848905,0.00014175263386544983
8.3125,0.43550456523524766,0.0,0.1896642263407421,0.01175995050312608,-0.0014081415346851524,0.0001402792984176808
8.325000000000001,0.4349605246249237,0.0,0.18919065798198884,0.01169364063794663,-0.0014330203381243448,0.00013879477865891488
8.3375,0.4344171636405079,0.0,0.18871827206546385,0.011626519635864039,-0.001457349027867163,0.0001372998250321574
8.35,0.4338744814329987,0.0,0.18824706563875357,0.011558608427226405,-0.0014811315446945838,0.00013579517942663864
8.3625,0.43333247715445505,0.0,0.1877770357568163,0.011489927772563517,-0.0015043718557523212,0.00013428157489910611
8.375,0.4327911499579951,0.0,0.18730817948196382,0.011420498261858173,-0.001527073953608404,0.00013275973540889476
8.387500000000001,0.432250498997795,0.0,0.18684049388384277,0.011350340313852495,-0.001549241855319891,0.00013123037556654016
8.4,0.4317105234290875,0.0,0.18637397603941672,0.011279474175388838,-0.0015708796015087372,0.00012969420039569998
8.4125,0.4311712224081607,0.0,0.18590862303294758,0.011207919920784957,-0.0015919912554468196,0.0001281519051081474
8.425,0.43063259509235663,0.0,0.18544443195597757,0.011135697451243013,-0.0016125809021501328,0.0001266041748915995
8.4375,0.43009464064007,0.0,0.18498139990731097,0.011062826494292077,-0.0016326526474821621,0.00012505168471014125
8.450000000000001,0.4295573582107469,0.0,0.18451952399299595,0.010989326603263738,-0.001652210617266441,0.00012349509911700808
8.4625,0.4290207469648834,0.0,0.1840588013263065,0.010915217156800444,-0.0016712589564082956,0.00012193507207948571
8.475,0.42848480606402434,0.0,0.18359922902772455,0.0108405173583962,-0.0016898018280257837,0.00012037224681568863
8.4875,0.4279495346707619,0.0,0.18314080422492166,0.010765246235969262,-0.0017078434125898257,0.00011880725564297683
8.5,0.4274149319487345,0.0,0.18268352405274133,0.01068942264146642,-0.0017253879070735318,0.00011724071983777054
8.512500000000001,0.42688099706262517,0.0,0.182227385653181,0.010613065250498542,-0.0017424395241107228,0.00011567324950652288
8.525,0.4263477291781606,0.0,0.18177238617537417,0.010536192562006962,-0.0017590024911636425,0.00011410544346761072
8.5375,0.42581512746210964,0.0,0.18131852277557267,0.010458822897960372,-0.00177508104969986,0.00011253788914390375
8.55,0.42528319108228196,0.0,0.18086579261712876,0.01038097440308183,-0.0017906794543783556,0.00011097116246577291
8.5625,0.42475191920752686,0.0,0.1804141928704774,0.010302665044605506,-0.001805801972244784,0.00010940582778429932
8.575000000000001,0.42422131100773197,0.0,0.17996372071311886,0.010223912612062824,-0.0018204528819359103,0.00010784243779444604
8.5875,0.4236913656538218,0.0,0.17951437332960055,0.010144734717097597,-0.0018346364728932076,0.0001062815334679553
8.6,0.4231620823177567,0.0,0.1790661479114999,0.01006514879330981,-0.0018483570445856066,0.00010472364399573515
8.6125,0.4226334601725313,0.0,0.17861904165740658,0.009985172096127662,-0.0018616189057413888,0.00010316928673950025
8.625,0.4221054983921734,0.0,0.17817305177290507,0.009904821702707527,-0.0018744263735892086,0.00010161896719243282
8.637500000000001,0.4215781961517426,0.0,0.17772817547055714,0.00982411451186144,-0.0018867837731082323,0.00010007317894863109
8.65,0.421051552627329,0.0,0.17728440996988443,0.009743067244011762,-0.0018986954362873794,9.853240368111346e-05
8.6625,0.42052556699605215,0.0,0.17684175249735115,0.00966169644117264,-0.0019101657013936503,9.699711112814874e-05
8.675,0.42000023843605927,0.0,0.17640020028634665,0.00958001846695793,-0.0019211989122495244,9.546775908768373e-05
8.6875,0.41947556612652437,0.0,0.17595975057716812,0.009498049506615189,-0.0019317994175194106,9.394479341964137e-05
8.700000000000001,0.4189515492476469,0.0,0.1755204006170035,0.009415805567085383,-0.0019419715700051301,9.242864805586428e-05
8.7125,0.4184281869806503,0.0,0.17508214765991406,0.009333302477087971,-0.0019517197259504135,9.091974501748042e-05
8.725,0.41790547850778104,0.0,0.17464498896681743,0.009250555887230977,-0.0019610482443543904,8.941849443946912e-05
8.7375,0.41738342301230696,0.0,0.17420892180547037,0.009167581270145707,-0.0019699614862940494,8.792529460220824e-05
8.75,0.41686201967851627,0.0,0.1737739434504517,0.009084393920645768,-0.0019784638142556444,8.644053196978477e-05
8.762500000000001,0.41634126769171614,0.0,0.17334005118314524,0.009001008955909997,-0.001986559591475026,8.496458123485339e-05
8.775,0.41582116623823145,0.0,0.1729072422917229,0.008917441315688992,-0.0019942531812868693,8.349780536982983e-05
8.7875,0.41530171450540365,0.0,0.1724755140711278,0.008833705762534855,-0.002001548946482777,8.204055568420783e-05
8.8,0.41478291168158926,0.0,0.1720448638230571,0.00874981688205381,-0.0020084512486782235,8.0593171887791e-05
8.8125,0.4142647569561587,0.0,0.17161528885594526,0.008665789083181361,-0.0020149644476883215,7.915598215963316e-05
8.825000000000001,0.4137472495194952,0.0,0.17118678648494742,0.00858163659847961,-0.0020210929009123737,7.772930322248309e-05
8.8375,0.41323038856299327,0.0,0.17075935403192238,0.008497373484456422,-0.002026840962727185,7.631344042253194e-05
8.85,0.4127141732790575,0.0,0.17033298882541592,0.008413013621906072,-0.0020322129838891037,7.490868781426458e-05
8.8625,0.4121986028611015,0.0,0.16990768820064406,0.008328570716271032,-0.002037213310944759,7.351532825021789e-05
8.875,0.4116836765035463,0.0,0.16948344949947658,0.008244058298024562,-0.002041846285650464,7.213363347545224e-05
8.887500000000001,0.4111693934018194,0.0,0.16906027007042013,0.008159489723073763,-0.0020461162444002506,7.076386422654494e-05
8.9,0.41065575275235333,0.0,0.16863814726860196,0.00807487817318275,-0.002050027517662501,6.940627033491666e-05
8.9125,0.4101427537525845,0.0,0.16821707845575318,0.00799023665641562,-0.0020535844294251437,6.806109083430526e-05
8.925,0.4096303956009519,0.0,0.16779706100019234,0.007905578007598852,-0.0020567912966493788,6.672855407220327e-05
8.9375,0.4091186774968957,0.0,0.16737809227680894,0.007820914888802847,-0.0020596524287318898,6.540887782507922e-05
8.950000000000001,0.40860759864085633,0.0,0.16696016966704713,0.007736259789842236,-0.002062172126975515,6.410226941720456e-05
8.9625,0.40809715823427295,0.0,0.16654329055888922,0.00765162502879465,-0.0020643546840683324,6.28089258429116e-05
8.975,0.40758735547958236,0.0,0.16612745234683943,0.007567022752537615,-0.002066204383571125,6.152903389211047e-05
8.9875,0.40707818958021763,0.0,0.1657126524319076,0.007482464937303254,-0.002067725499413182,6.026277027889609e-05
9.0,0.40656965974060694,0.0,0.1652988882215929,0.007397963389250458,-0.0020689222953964043,5.901030177307845e-05
9.012500000000001,0.4060617651661723,0.0,0.16488615712986768,0.00731352974505421,-0.0020697990247076623,5.777178533447349e-05
9.025,0.4055545050633284,0.0,0.16447445657716125,0.007229175472511752,-0.0020703599294393765,5.6547368249793735e-05
9.0375,0.40504787863948116,0.0,0.16406378399034385,0.007144911871165254,-0.0020706092401182705,5.5337188271981334e-05
9.05,0.4045418851030267,0.0,0.16365413680271046,0.007060750072940688,-0.00207055117524226,5.414137376182904e-05
9.0625,0.40403652366334997,0.0,0.16324551245396476,0.006976701042802581,-0.002070189940825428,5.2960043831737415e-05
9.075000000000001,0.4035317935308237,0.0,0.16283790839020332,0.006892775579424336,-0.0020695297299510506,5.179330849145976e-05
9.0875,0.4030276939168069,0.0,0.16243132206389937,0.006808984315873815,-0.0020685747223326213,5.064126879568908e-05
9.1,0.40252422403364385,0.0,0.1620257509338871,0.006725337720313867,-0.0020673290838828357,4.9504016993344366e-05
9.1125,0.40202138309466273,0.0,0.16162119246534556,0.006641846096717504,-0.002065796966290485,4.8381636678416514e-05
9.125,0.4015191703141745,0.0,0.16121764412978307,0.006558519585597404,-0.0020639825066052194,4.7274202942237114e-05
9.137500000000001,0.4010175849074716,0.0,0.16081510340502117,0.006475368164749461,-0.0020618898268301264,4.618178252703637e-05
9.15,0.40051662609082667,0.0,0.16041356777517907,0.006392401650010056,-0.002059523033522086,4.51044339806593e-05
9.1625,0.4000162930814915,0.0,0.1600130347306577,0.006309629696026773,-0.002056886217399847,4.404220781231236e-05
9.175,0.39951658509769566,0.0,0.1596135017681243,0.006227061797042249,-0.0020539834529597857,4.299514664921564e-05
9.1875,0.39901750135864533,0.0,0.15921496639049654,0.006144707287690864,-0.0020508187980992857,4.196328539403862e-05
9.200000000000001,0.398519041084522,0.0,0.15881742610692695,0.006062575343807991,-0.002047396293747705,4.0946651383000426e-05
9.2125,0.3980212034964815,0.0,0.15842087843278754,0.0059806749832514985,-0.0020437199635048695,3.9945264544518654e-05
9.225,0.39752398781665244,0.0,0.15802532088965404,0.0058990150667352316,-0.002039793813287048,3.895913755829339e-05
9.2375,0.3970273932681352,0.0,0.15763075100529048,0.005817604298674178,-0.0020356218309803584,3.7988276014716104e-05
9.25,0.3965314190750007,0.0,0.15723716631363385,0.0057364512280410375,-0.0020312079861015517,3.703267857449625e-05
9.262500000000001,0.39603606446228923,0.0,0.1568445643547785,0.005655564249233917,-0.0020265562294661285,3.6092337128400763e-05
9.275,0.39554132865600905,0.0,0.15645294267496096,0.005574951602954861,-0.0020216704928637304,3.516723695700486e-05
9.2875,0.3950472108831353,0.0,0.1560622988265444,0.00549462137709896,-0.002016554688740757,3.42573568903552e-05
9.3,0.394553710371609,0.0,0.15567263036800355,0.0054145815076537315,-0.002011212709890159,3.336266946744947e-05
9.3125,0.3940608263503354,0.0,0.15528393486390918,0.00533483977960854,-0.0020056484291483506,3.248314109543894e-05
9.325000000000001,0.39356855804918317,0.0,0.15489620988491326,0.005255403827873753,-0.0019998656990991913,3.161873220846359e-05
9.3375,0.39307690469898293,0.0,0.1545094530077333,0.005176281138209375,-0.0019938683517849833,3.0769397426031906e-05
9.35,0.39258586553152625,0.0,0.15412366181513762,0.005097479048162907,-0.0019876601984244306,2.9935085710860464e-05
9.3625,0.39209543977956435,0.0,0.15373883389592996,0.005019004748016146,-0.001981245029137507,2.91157405260907e-05
9.375,0.3916056266768069,0.0,0.15335496684493463,0.0049408652817406785,-0.0019746266126771787,2.8311299991803345e-05
9.387500000000001,0.39111642545792075,0.0,0.15297205826298127,0.004863067547961805,-0.0019678086961679264,2.7521697040753357e-05
9.4,0.39062783535852896,0.0,0.15259010575689,0.004785618300930637,-0.001960795004851014,2.6746859573250927e-05
9.4125,0.3901398556152094,0.0,0.15220910693945644,0.004708524151504117,-0.0019535892418364492,2.5986710611116674e-05
9.425,0.38965248546549364,0.0,0.15182905942943672,0.004631791568132699,-0.0019461950878615776,2.5241168450641705e-05
9.4375,0.38916572414786565,0.0,0.15144996085153267,0.0045554268778554554,-0.0019386162010562606,2.451014681448571e-05
9.450000000000001,0.38867957090176086,0.0,0.15107180883637694,0.004479436267302348,-0.0019308562167145774,2.379355500244892e-05
9.4625,0.38819402496756467,0.0,0.1506946010205182,0.004403825783703427,-0.001922918747072997,2.3091298041055885e-05
9.475,0.38770908558661143,0.0,0.1503183350464064,0.004328601335904716,-0.001914807381094965,2.2403276831891848e-05
9.4875,0.38722475200118334,0.0,0.14994300856237794,0.004253768695390532,-0.0019065256842618475,2.1729388298634577e-05
9.5,0.386741023454509,0.0,0.14956861922264109,0.004179333497312016,-0.0018980771983701792,2.1069525532727075e-05
9.512500000000001,0.38625789919076253,0.0,0.14919516468726127,0.004105301241521628,-0.0018894654413351543,2.0423577937638868e-05
9.525,0.3857753784550621,0.0,0.1488226426221464,0.004031677293613383,-0.0018806939070003094,1.979143137166582e-05
9.5375,0.385293460493469,0.0,0.14845105069903236,0.003958466885968583,-0.0018717660649533376,1.9172968289220714e-05
9.55,0.38481214455298635,0.0,0.14808038659546846,0.0038856751188068323,-0.0018626853603479789,1.856806788056917e-05
9.5625,0.38433142988155783,0.0,0.1477106479948028,0.003813306961242096,-0.0018534552137319305,1.7976606209967507e-05
9.575000000000001,0.3838513157280667,0.0,0.14734183258616793,0.0037413672523435885,-0.001844079020880719,1.7398456352161404e-05
9.5875,0.38337180134233445,0.0,0.14697393806446635,0.003669860702201262,-0.001834560152637477,1.6833488527206382e-05
9.600000000000001,0.38289288597511983,0.0,0.14660696213035612,0.003598791892995681,-0.001824901954758569,1.6281570233573084e-05
9.6125,0.3824145688781174,0.0,0.1462409024902364,0.003528165280072064,-0.001815107747765008,1.5742566379502545e-05
9.625,0.3819368493039567,0.0,0.14587575685623333,0.003457985193018277,-0.001805180826799605,1.5216339412578556e-05
9.637500000000001,0.38145972650620075,0.0,0.14551152294618547,0.0033882558367465693,-0.0017951244614897966,1.4702749447486227e-05
9.65,0.380983199739345,0.0,0.14514819848362967,0.0033189812925788383,-0.0017849418958160886,1.4201654391927827e-05
9.662500000000001,0.3805072682588164,0.0,0.14478578119778687,0.003250165519335218,-0.001774636347986064,1.371291007066888e-05
9.675,0.3800319313209719,0.0,0.14442426882354792,0.003181812354425785,-0.0017642110103138937,1.3236370347689327e-05
9.6875,0.37955718818309736,0.0,0.14406365910145918,0.0031139255149451824,-0.0017536690491052945,1.2771887246416489e-05
9.700000000000001,0.3790830381034066,0.0,0.1437039497777088,0.0030465085987699527,-0.001743013604547875,1.2319311068018236e-05
9.7125,0.37860948034104,0.0,0.14334513860411233,0.0029795650856583923,-0.0017322477906068143,1.1878490507736693e-05
9.725000000000001,0.3781365141560634,0.0,0.14298722333809874,0.0029130983383527246,-0.0017213746949258147,1.1449272769244347e-05
9.7375,0.3776641388094672,0.0,0.1426302017426965,0.002847111603683399,-0.0017103973787332704,1.10315036770063e-05
9.75,0.37719235356316466,0.0,0.14227407158651942,0.0027816080136753296,-0.001699318876753596,1.0625027786633916e-05
9.762500000000001,0.3767211576799913,0.0,0.14191883064375288,0.002716590586655876,-0.0016881421971236563,1.02296884932168e-05
9.775,0.3762505504237035,0.0,0.14156447669413982,0.002652062228364388,-0.0016768703213142408,9.845328137621609e-06
9.787500000000001,0.37578053105897724,0.0,0.14121100752296695,0.0025880257330631266,-0.0016655062040565253,9.47178811074771e-06
9.8,0.37531109885140723,0.0,0.14085842092105078,0.0025244837846493786,-0.0016540527732734624,9.108908955731281e-06
9.8125,0.37484225306750557,0.0,0.1405067146847239,0.0024614389577685856,-0.0016425129300160456,8.756530468090797e-06
9.825000000000001,0.3743739929747006,0.0,0.14015588661582115,0.0023988937189283127,-0.0016308895484043876,8.414491793808378e-06
9.8375,0.37390631784133577,0.0,0.139805934521666,0.002336850427612877,-0.001619185475573557,8.082631525342852e-06
9.850000000000001,0.37343922693666864,0.0,0.1394568562150567,0.00227531133739847,-0.0016074035316241174,7.760787795571699e-06
9.8625,0.3729727195308696,0.0,0.1391086495142527,0.0022142785970685956,-0.001595546509577308,7.448798369660399e-06
9.875,0.3725067948950207,0.0,0.138761312242961,0.0021537542517296618,-0.0015836171753348142,7.146500734859011e-06
9.887500000000001,0.37204145230111463,0.0,0.13841484223032255,0.0020937402439265584,-0.0015716182676430678,6.8537321882270425e-06
9.9,0.37157669102205343,0.0,0.13806923731089857,0.0020342384147580554,-0.00155955249806202,6.570329922288854e-06
9.912500000000001,0.37111251033164755,0.0,0.13772449532465722,0.001975250504991863,-0.001547422550938335,6.296131108623114e-06
9.925,0.3706489095046146,0.0,0.13738061411695998,0.0019167781561791936,-0.0015352310833829403,6.030972979390865e-06
9.9375,0.37018588781657813,0.0,0.13703759153854816,0.0018588229117686675,-0.001522980725252886,5.7746929068079545e-06
9.950000000000001,0.3697234445440667,0.0,0.13669542544552957,0.001801386218219411,-0.00151067407913745,5.527128480568613e-06
9.9625,0.36926157896451256,0.0,0.13635411369936495,0.0017444694261131897,-0.0014983137203484374,5.288117583228057e-06
9.975000000000001,0.3688002903562507,0.0,0.13601365416685485,0.0016880737912654323,-0.001485902196914616,5.057498463552932e-06
9.9875,0.3683395779985176,0.0,0.135674044720126,0.0016322004758349928,-0.0014734420295802334,4.835109807849495e-06
10.0,0.36787944117145,0.0,0.13533528323661834,0.0015768505494325072,-0.0014609357118075593,4.620790809280259e-06


==> data/relaxation.csv <==
t,mean_x_gamma0,mean_U_gamma0,frac_left_gamma0,mean_x_gamma1,mean_U_gamma1,frac_left_gamma1,mean_x_gammalearned,mean_U_gammalearned,frac_left_gammalearned,mean_x_gamma3,mean_U_gamma3,frac_left_gamma3,mean_x_hmc,mean_U_hmc,frac_left_hmc
0.0,1.0,-0.25,0.0,1.0,-0.25,0.0,1.0,-0.25,0.0,1.0,-0.25,0.0,1.0,-0.25,0.0
0.02,0.9982598881938307,-0.23213048111895587,0.0,0.9981402710023661,-0.2319433134766733,0.0,0.998007929157233,-0.23142639278809138,0.0,0.9978648989988782,-0.23059203427951974,0.0,0.998585531297614,-0.24711558557600308,0.000912
0.04,0.9948491141944662,-0.21558497008827426,0.0,0.9946072633025181,-0.21495933907719528,0.0,0.994267059428585,-0.21311256831970596,0.0,0.9938283467216766,-0.21010661558929788,0.0,0.9971710625952279,-0.24423117115200615,0.001824
0.06,0.9907190799473077,-0.20152919697863916,0.0,0.9903173081691149,-0.20068480454025467,0.0,0.9895933784927767,-0.19734688642796272,0.0,0.9885307630712221,-0.19172176527736542,0.0,0.9957565938928419,-0.24134675672800923,0.002736
0.08,0.9908270703521038,-0.18787407369122466,0.0,0.990144102700687,-0.18597553767656458,0.0,0.9887284512043698,-0.18011425733770087,0.0,0.986524461458435,-0.17087549467834715,0.0004,0.994342125190456,-0.2384623423040123,0.003648
0.1,0.985429203472103,-0.17641457833658783,0.0,0.9843680595785675,-0.17372756097314754,0.0004,0.9819429806702574,-0.16570906221131929,0.0004,0.9780277178096821,-0.15357957463033314,0.0008,0.9929276564880699,-0.2355779278800154,0.004560000000000001
0.12,0.9811431076411639,-0.16827059397936459,0.0,0.9796111857759146,-0.1652294579402447,0.0012,0.9758429682320824,-0.15562480116376323,0.002,0.9696073690240556,-0.141618152605836,0.004,0.9915131877856839,-0.23269351345601846,0.005472
0.14,0.9778480866594506,-0.1587178093363664,0.0024,0.9757224244236989,-0.1549550251581369,0.0024,0.970238103235521,-0.14349461051304002,0.0048,0.9610350850978455,-0.1279345975613211,0.0092,0.9900987190832978,-0.22980909903202154,0.006384000000000001
0.16,0.972151593597687,-0.14974789401009253,0.0036,0.9692848131918527,-0.14538436166009325,0.0036,0.9616838858405783,-0.13274734997342033,0.0088,0.9488490170590518,-0.11707674006271482,0.0164,0.9886842503809118,-0.22692468460802462,0.007296
0.18,0.9734928717321844,-0.14306067554654175,0.006,0.9697687987465476,-0.1383694615097663,0.0092,0.9596847556597049,-0.1252480664905379,0.0132,0.9426058502117607,-0.11075591613188121,0.0252,0.9872697816785257,-0.2240402701840277,0.008208
0.2,0.9641696657562632,-0.13812343950097944,0.01,0.9596001930355124,-0.13374385020653987,0.01,0.9467996507399965,-0.12084073258341213,0.0196,0.9250223926511246,-0.10818305485621983,0.0332,0.9858553129761397,-0.22115585576003077,0.009120000000000001
0.22,0.9588950347557318,-0.1382965243746899,0.0112,0.9533611566014517,-0.13232556234680973,0.014,0.9374868690126277,-0.11802498704770464,0.028,0.9104708506404106,-0.10613654639305825,0.042,0.9844408442737538,-0.21827144133603385,0.010032000000000001
0.24,0.9517204035728717,-0.13703656256826885,0.0148,0.9451034967872398,-0.1304916590643233,0.0224,0.9258182349147237,-0.1162989588331729,0.0348,0.8930802858976608,-0.10698560171326385,0.0516,0.9830263755713677,-0.21538702691203693,0.010944
0.26,0.9463674665459064,-0.13067952550692258,0.0176,0.9385891069513025,-0.12424724477499657,0.0236,0.9156223287533578,-0.11132089919263166,0.036,0.8767929235091222,-0.10567822606004756,0.058,0.9816119068689817,-0.21250261248804,0.011856
0.28,0.9385184162569922,-0.12549769100140373,0.0196,0.9294933805041976,-0.11807549778378297,0.0268,0.9025842337735931,-0.10558653095518303,0.0444,0.8573391948611434,-0.10273901578630462,0.0688,0.9801974381665957,-0.20961819806404308,0.012768000000000002
0.3,0.9332798429117422,-0.12091606810611713,0.0212,0.9228193818421605,-0.11335898077500338,0.03,0.8916271867208452,-0.10205147479028111,0.0476,0.8396240519370113,-0.1021070326285545,0.0752,0.9787829694642096,-0.20673378364004616,0.01368
0.32,0.9255406954339281,-0.11741777319027528,0.0248,0.9135202116315478,-0.10844621368671707,0.0312,0.8777601940469995,-0.09762957134223621,0.0496,0.8187102808085754,-0.10031334739720883,0.0896,0.9773685007618236,-0.20384936921604924,0.014592
0.34,0.9169690099084735,-0.11784563936675904,0.032,0.9032402878088731,-0.10925575523246732,0.0376,0.8626335711496955,-0.10060581214397907,0.0628,0.7962951917642206,-0.10626775381628185,0.0972,0.9759540320594375,-0.2009649547920523,0.015504000000000002
0.36,0.9113720929969954,-0.11720914675851031,0.036,0.895837889998031,-0.10742591487318195,0.0412,0.8501575084226454,-0.09849065390672729,0.0684,0.7763651240220961,-0.1050860017448011,0.1044,0.9745395633570516,-0.1980805403680554,0.016416
0.38,0.9078122610858951,-0.11323484192295245,0.0368,0.8903865162943446,-0.10560796518433303,0.044,0.8394199311101774,-0.09955648047942012,0.0704,0.7580220726632503,-0.10784478187863406,0.1128,0.9731250946546656,-0.19519612594405847,0.017328
0.4,0.9063965296991894,-0.11008147412034731,0.0372,0.887078403667961,-0.10381763508310005,0.0488,0.8307402478194872,-0.1002896535464345,0.0792,0.7417414530938962,-0.11054459030391321,0.1184,0.9717106259522795,-0.19231171152006152,0.018240000000000003
0.42,0.9015857923523934,-0.11189099517067175,0.04,0.8802588868125113,-0.1048258163698331,0.0476,0.8183413662836354,-0.10158697866828327,0.0856,0.7216265521339569,-0.11239807407755588,0.1268,0.9702961572498935,-0.18942729709606462,0.019152
0.44,0.8910370808774207,-0.11234825858391914,0.0416,0.8675322390689929,-0.10466480266129415,0.0524,0.7998010903647844,-0.10254426524308856,0.0944,0.6952968936773765,-0.1132887974594468,0.136,0.9688816885475074,-0.1865428826720677,0.020064000000000002
0.46,0.8819572443064497,-0.11089018879914267,0.0448,0.8562246620761574,-0.10304409111880777,0.056,0.7825998566406984,-0.10323222227822489,0.0984,0.6703825367893944,-0.11572525375371724,0.1484,0.9674672198451214,-0.18365846824807075,0.020976
0.48,0.8798497332486753,-0.1081822880470668,0.0456,0.8518720133906729,-0.10269831211647511,0.0604,0.7723009031484219,-0.10452527046610935,0.1084,0.6524767095864451,-0.11666654803196688,0.1548,0.9660527511427354,-0.18077405382407385,0.021888
0.5,0.8743064059293995,-0.10779856342595279,0.0524,0.8440391269570008,-0.10331012566486936,0.0672,0.7584521349479865,-0.10555994687770995,0.1112,0.6311496606220254,-0.11621033666376188,0.1644,0.9646382824403494,-0.1778896394000769,0.0228
0.52,0.866448261134791,-0.10918736343389891,0.0588,0.8337844896877697,-0.103890293497429,0.068,0.7421058535802526,-0.10705212376349048,0.116,0.6074758879990333,-0.1172449589213777,0.1728,0.9632238137379634,-0.17500522497607998,0.023712
0.54,0.8566339130506465,-0.11042187942877585,0.0608,0.8215535345257311,-0.10691367035147195,0.0752,0.7237795778506945,-0.11002255840344778,0.1268,0.5820105558125847,-0.11719746672571796,0.184,0.9618093450355774,-0.17212081055208306,0.024624000000000004
0.56,0.8507698136340494,-0.10916742331426994,0.0612,0.8132866516872986,-0.10668953032284371,0.086,0.7094136984840971,-0.11176513749443645,0.1316,0.5606615969807188,-0.11927453406573067,0.192,0.9603948763331913,-0.16923639612808614,0.025536000000000003
0.58,0.8450117538348059,-0.11091606506631994,0.0652,0.8051117455109676,-0.10899078854776632,0.0856,0.6951320207455729,-0.11410660252154183,0.1352,0.5396165991202523,-0.12005629422295215,0.1984,0.9589804076308053,-0.16635198170408924,0.026448
0.6,0.8410503613056332,-0.1048673107427418,0.0644,0.7988224181368269,-0.10412268496651404,0.0908,0.6829044878074463,-0.11260888364024127,0.1444,0.5210150696232835,-0.11847443290809681,0.204,0.9575659389284192,-0.16346756728009232,0.02736
0.62,0.837246171411386,-0.10435795088273887,0.0688,0.7926513975985355,-0.1018718406059289,0.0908,0.6708707675407414,-0.1115539372859743,0.1512,0.5029591185977934,-0.1175677528695362,0.2164,0.9561514702260332,-0.16058315285609537,0.028272000000000002
0.64,0.8302125393973631,-0.10340302943975903,0.0732,0.7831850418268252,-0.10161066690135712,0.0976,0.655530669727207,-0.1106515608839054,0.1588,0.48186354996072034,-0.11430782874080057,0.2336,0.9547370015236472,-0.15769873843209845,0.029184
0.66,0.8264371479283691,-0.10768359274885021,0.0756,0.7769004365186573,-0.10404786831064684,0.0984,0.6432989647161791,-0.11022250595650755,0.162,0.4639738646158022,-0.11187158967827736,0.242,0.9533225328212612,-0.15481432400810152,0.030096
0.68,0.8244564769856993,-0.10191965235673221,0.0732,0.7724599849467595,-0.10185191718956386,0.1024,0.6330287497335616,-0.11099213740231945,0.1676,0.4483090310468944,-0.1118128007622204,0.2472,0.9519080641188752,-0.1519299095841046,0.031008000000000004
0.7000000000000001,0.8115950571868132,-0.10495902461791372,0.0792,0.7570955919451587,-0.1035441781445868,0.1084,0.6118664858795488,-0.11037670581319431,0.1764,0.42204758283050087,-0.10917080478690182,0.258,0.9504935954164891,-0.14904549516010768,0.031920000000000004
0.72,0.805000115838177,-0.10660176189074143,0.086,0.7480148846213726,-0.10527515511839707,0.1172,0.5971544574828472,-0.11102707558851443,0.184,0.4026009237749044,-0.10799517299372437,0.2672,0.9490791267141031,-0.14616108073611075,0.032832
0.74,0.8029746213209313,-0.10404236768855676,0.086,0.7434602880070726,-0.10141552049962067,0.1192,0.587091311507508,-0.10657361126062632,0.1952,0.3880710541594272,-0.1041420034045947,0.2768,0.9476646580117171,-0.14327666631211383,0.033744
0.76,0.7970526534236398,-0.10217221678186883,0.0904,0.7349011124909717,-0.09966892564558182,0.1224,0.5731167221015927,-0.10256120114854862,0.1952,0.36990499501149526,-0.10034955413391856,0.2832,0.946250189309331,-0.1403922518881169,0.034656
0.78,0.7894849691602259,-0.10237143689054266,0.0972,0.7247209784637687,-0.10020251675227487,0.1268,0.5576509120607661,-0.10170609175520015,0.2,0.3505310059315619,-0.09939067002686458,0.3,0.944835720606945,-0.13750783746412,0.035568
0.8,0.7840733485660488,-0.1069256109899401,0.1032,0.7167503637493059,-0.10330705198225597,0.1364,0.5445144695896279,-0.102838863259187,0.2104,0.33373293885851485,-0.10048370790584206,0.3072,0.943421251904559,-0.13462342304012306,0.036480000000000005
0.8200000000000001,0.7834933565269028,-0.10504731970763465,0.104,0.7135574805278275,-0.1027051487591048,0.134,0.5360991889137636,-0.10314271529404948,0.2148,0.32175050296618946,-0.10097093277333116,0.316,0.942006783202173,-0.13173900861612614,0.037392
0.84,0.7803756071281494,-0.10420938236812917,0.1084,0.7078682299201765,-0.10187905429383784,0.138,0.5252334063137759,-0.10147433814192905,0.2276,0.3074698128909635,-0.1013563177918176,0.3208,0.940592314499787,-0.12885459419212922,0.038304
0.86,0.7765823080635648,-0.1048504682830778,0.1148,0.7015224544168749,-0.10212542127995976,0.1416,0.5138290978231603,-0.10255584209657569,0.2276,0.292904656993571,-0.10448222742058243,0.3284,0.9391778457974009,-0.1259701797681323,0.039216
0.88,0.7695654440576024,-0.10233865603364775,0.1168,0.692035493551601,-0.10141101557397465,0.1456,0.49942566357849083,-0.10163381228451397,0.234,0.2755735622361735,-0.10238553184962033,0.3448,0.9377633770950149,-0.12308576534413537,0.040128000000000004
0.9,0.7659409108245232,-0.10398258643533893,0.1172,0.6860604113067215,-0.10515615545228045,0.1528,0.4886723535454422,-0.1054943474105134,0.2392,0.2621171605667021,-0.10667056426432094,0.3532,0.9363489083926289,-0.12020135092013845,0.04104
0.92,0.7580075785410064,-0.10508015171672733,0.1204,0.6758556729996401,-0.10644385216143878,0.1588,0.4738509447980876,-0.10661739157514913,0.2496,0.24488671579708352,-0.10490904578749718,0.358,0.9349344396902428,-0.11731693649614153,0.041952
0.9400000000000001,0.7530569699783021,-0.10412760662321059,0.1216,0.6685414183581255,-0.10404081101846636,0.1592,0.4620901050748065,-0.10511040003156705,0.2508,0.23113734458460916,-0.10817941569370997,0.3608,0.9335199709878569,-0.1144325220721446,0.042864000000000006
0.96,0.7430897499321736,-0.1069739625298208,0.126,0.6562667269696971,-0.10423772157758181,0.1612,0.44549094367969044,-0.10282951881776735,0.2584,0.21283646188719363,-0.10612823922024758,0.3716,0.9321055022854708,-0.11154810764814768,0.043776
0.98,0.7375896260478652,-0.1044249214720871,0.126,0.6484303756666554,-0.1047761751928494,0.166,0.43343687991291424,-0.10420775026903614,0.2652,0.19938824202946814,-0.10674140315551485,0.3768,0.9306910335830848,-0.10866369322415076,0.044688
1.0,0.7320419482047666,-0.10264240125329538,0.1296,0.6405557468523282,-0.10226161537184011,0.168,0.42164227373612684,-0.10172004581572716,0.2688,0.18662251565689372,-0.10459518249671541,0.3788,0.9292765648806988,-0.10577927880015384,0.0456
1.02,0.7259534146882657,-0.10367114671711611,0.1376,0.6321502264710105,-0.10332013151085155,0.1764,0.40951718071505194,-0.10451053343344396,0.276,0.1739159923804086,-0.1035313426999147,0.3844,0.925207398767076,-0.10615598621176216,0.047056
1.04,0.7218713893932152,-0.10379071410520731,0.1368,0.6257674546209182,-0.10552783138449767,0.1768,0.3994867818657437,-0.10559343001684014,0.2832,0.1635992368311624,-0.10496477945586721,0.3876,0.9211382326534534,-0.10653269362337049,0.048512000000000007
1.06,0.7154407395832192,-0.10496041790649267,0.1428,0.6169435851196299,-0.1084723907361356,0.1832,0.3870875904025595,-0.10908566557110007,0.2888,0.1512259194229351,-0.10688057785647416,0.3924,0.9170690665398307,-0.10690940103497881,0.049968000000000005
1.08,0.7154089023485408,-0.10142937465308724,0.1444,0.6145997039349861,-0.10570367163051615,0.1864,0.3812844745640966,-0.10699362315289682,0.2924,0.14578497889840208,-0.10683254011566612,0.3996,0.9129999004262079,-0.10728610844658715,0.051424000000000004
1.1,0.7074026771936837,-0.10260429295979655,0.144,0.6042456814624906,-0.10606288125231253,0.1888,0.3674675557642236,-0.10810997360582289,0.2968,0.13265459841645716,-0.10721311825791559,0.4028,0.9089307343125852,-0.10766281585819547,0.05288000000000001
1.12,0.7014846983720643,-0.10416225190405644,0.146,0.5959569394769479,-0.1074534221506,0.1904,0.355719991120728,-0.10790755106065157,0.3028,0.12180937928672757,-0.10724492745694875,0.4056,0.9048615681989626,-0.1080395232698038,0.05433600000000001
1.1400000000000001,0.6966033744806724,-0.104074123513065,0.1484,0.5888853073205443,-0.10976364327246661,0.192,0.3454224870698891,-0.10964697113452199,0.302,0.11251477558970058,-0.10864370996695102,0.4112,0.9007924020853398,-0.10841623068141212,0.05579200000000001
1.16,0.6931160399935132,-0.10326418487891738,0.1536,0.583340885403871,-0.108180393369041,0.196,0.3367727900744124,-0.10829880817429408,0.3044,0.10510968592270174,-0.10722550844059936,0.4224,0.8967232359717172,-0.10879293809302046,0.05724799999999999
1.18,0.6841778414142913,-0.1086066354931563,0.154,0.5723875673073543,-0.11092732767061711,0.1996,0.3227735043819626,-0.10815819707385595,0.3052,0.09254214634035075,-0.10674879439831841,0.4288,0.8926540698580945,-0.10916964550462878,0.058704
1.2,0.685372034292803,-0.1074423849640461,0.1556,0.5714722018697111,-0.11092699285236854,0.202,0.3187979326192487,-0.10885910742261895,0.3072,0.09017379686083707,-0.10530497444433827,0.432,0.8885849037444717,-0.10954635291623711,0.06016
1.22,0.6798267098619519,-0.106152268204252,0.1544,0.5638178350667101,-0.11045580601270931,0.2092,0.308138351263957,-0.1102406188292226,0.3176,0.0814248354327116,-0.10609187580040152,0.4376,0.884515737630849,-0.10992306032784543,0.061616
1.24,0.6769217522739246,-0.10204966177971855,0.156,0.5588819024363636,-0.10721907158397907,0.2112,0.3002462891510012,-0.1077482271486836,0.3264,0.07569674449671938,-0.10652198087243105,0.442,0.8804465715172264,-0.11029976773945377,0.063072
1.26,0.6700587814867269,-0.10245885054707196,0.1648,0.5501044870242886,-0.10810385033891073,0.2152,0.28871997544766415,-0.10458337799515564,0.3308,0.06633965781128234,-0.10621265042203508,0.444,0.8763774054036036,-0.11067647515106209,0.064528
1.28,0.6682561584742878,-0.10366131265127226,0.164,0.5465899104517981,-0.11049182036426278,0.218,0.28256185277223583,-0.10613030641407445,0.3344,0.06232534564074234,-0.10722521558314702,0.4524,0.8723082392899809,-0.11105318256267041,0.065984
1.3,0.6612201911719486,-0.1027723759341905,0.1692,0.5379426508704112,-0.10865529151117126,0.2204,0.27144749974658716,-0.10583940218909818,0.3408,0.053574165062872006,-0.1057249265368873,0.4564,0.8682390731763582,-0.11142988997427875,0.06744
1.32,0.6528171358808197,-0.10712740543020349,0.1732,0.5279853640284173,-0.11052536788144644,0.2216,0.25916358833101033,-0.10485975830942015,0.3444,0.04392827248813718,-0.10541996390333816,0.4576,0.8641699070627356,-0.11180659738588707,0.06889600000000001
1.34,0.6439369421914249,-0.10843824776262152,0.178,0.517532417564373,-0.1116914991227266,0.2292,0.24640152055955933,-0.10630881954881449,0.3504,0.03395724124977543,-0.10414687117323201,0.4648,0.8601007409491128,-0.1121833047974954,0.07035200000000001
1.36,0.6406042089065469,-0.10446940833781877,0.1768,0.5125679464472268,-0.10980476778094075,0.23,0.23910645327070423,-0.10563886954943577,0.3572,0.029551844339719902,-0.10216719907191515,0.4632,0.8560315748354901,-0.11256001220910372,0.07180800000000001
1.3800000000000001,0.6368737317447819,-0.10576488212159993,0.1808,0.5072497313680999,-0.10924657861911682,0.234,0.23167848877015132,-0.10705107453068186,0.3644,0.02523577160844631,-0.10446462915369598,0.4704,0.8519624087218673,-0.11293671962071206,0.07326400000000001
1.4000000000000001,0.6332921157461324,-0.1060451994245213,0.1816,0.5021708166838497,-0.10805884746935362,0.2336,0.22470141750660397,-0.10735683592824648,0.3648,0.021457408501755083,-0.10440118708987299,0.4748,0.8478932426082447,-0.11331342703232038,0.07472000000000001
1.42,0.6249806617466014,-0.1076154200791225,0.1864,0.49232446567075294,-0.11044421352322309,0.2444,0.21314333914597555,-0.10983561132352097,0.3716,0.01316737707803776,-0.11012504708295195,0.4792,0.843824076494622,-0.11369013444392871,0.076176
1.44,0.6191919739829876,-0.10430445776309723,0.1904,0.48490528428337365,-0.10911242253756595,0.2532,0.20417351100558973,-0.1089704429267073,0.3756,0.007413983433487798,-0.10780413120549073,0.4824,0.8397549103809994,-0.11406684185553703,0.07763199999999999
1.46,0.6140032051350871,-0.10703409795147713,0.1876,0.47800126936302295,-0.11060817026326472,0.2512,0.19588519623149447,-0.1098349894465209,0.3792,0.0023579075049853827,-0.1080656725100418,0.4896,0.8356857442673766,-0.11444354926714537,0.079088
1.48,0.611050894672345,-0.1053769197068668,0.1932,0.4734234318112317,-0.11051072243663364,0.2536,0.19008432900687064,-0.10816854227140911,0.3824,-0.0002965440246948958,-0.10736851648590612,0.4896,0.8316165781537539,-0.11482025667875369,0.080544
1.5,0.6074469520755986,-0.1064988374224383,0.1976,0.46814040081592084,-0.11258138876647832,0.262,0.1835016392324411,-0.10873186112496327,0.3804,-0.0037835096729979755,-0.1094818248073015,0.494,0.8275474120401312,-0.11519696409036201,0.082
1.52,0.6007124123197863,-0.10922003725502581,0.1992,0.45978113381765423,-0.1130671973602924,0.2652,0.17400458470032246,-0.10685352744058686,0.3936,-0.009911111875130042,-0.10775287820102517,0.496,0.8234782459265085,-0.11557367150197034,0.083456
1.54,0.5989214977014444,-0.10430235985631421,0.2032,0.456381273118802,-0.11050297156289211,0.266,0.16966831763978857,-0.10320824453909792,0.396,-0.010721080935864003,-0.10530201766173791,0.5004,0.8194090798128858,-0.11595037891357866,0.084912
1.56,0.5940960919456322,-0.10447369370706006,0.2064,0.4500972238889771,-0.10826724873893691,0.2708,0.16273285611741795,-0.10227611346622174,0.4004,-0.013955830770478744,-0.10600055731668148,0.4988,0.8153399136992631,-0.116327086325187,0.08636800000000001
1.58,0.5919988139589185,-0.1072178072311367,0.2056,0.44648397898543163,-0.11025159286687924,0.2688,0.15848006486609695,-0.10268727194506373,0.402,-0.014594762112719957,-0.10645985188052723,0.4968,0.8112707475856404,-0.11670379373679532,0.08782400000000001
1.6,0.5925424269062269,-0.10271590002093121,0.2056,0.445527512322323,-0.10736493691845708,0.2724,0.15681420720539943,-0.1005928635007245,0.4136,-0.012540604833602406,-0.1059720543685049,0.5008,0.8072015814720177,-0.11708050114840365,0.08928000000000001
1.62,0.5890840091383968,-0.1022582438176526,0.2064,0.4406438890876126,-0.10501833462395012,0.2752,0.15140470045554486,-0.09968304350677358,0.4084,-0.014239419816524754,-0.1072692606532059,0.4976,0.803132415358395,-0.11745720856001197,0.09073600000000001
1.6400000000000001,0.5834809039273022,-0.10237238578159136,0.2092,0.43362589463063894,-0.10507555624825986,0.2752,0.14394351533519456,-0.10378809762422596,0.4108,-0.017939928975766527,-0.10805398877081038,0.4968,0.7990632492447722,-0.11783391597162031,0.09219200000000001
1.6600000000000001,0.5806427695145501,-0.0993324436206689,0.2072,0.4293862425947181,-0.10530420802999484,0.276,0.13932010554394583,-0.10651471765693439,0.4136,-0.0186223817674864,-0.1063609113541409,0.504,0.7949940831311496,-0.11821062338322863,0.09364800000000001
1.68,0.5748564627113772,-0.10194278044218086,0.2112,0.4222833073896805,-0.10685281928059102,0.2824,0.13188948537438677,-0.10569527714046902,0.4212,-0.021964628676039013,-0.1046990407623381,0.5056,0.7909249170175269,-0.11858733079483696,0.095104
1.7,0.5715316126041977,-0.10525350461431704,0.2132,0.41767322036133764,-0.10650941620881912,0.2824,0.1269913612998694,-0.10411764042370346,0.4256,-0.022808866784249007,-0.10315802937432596,0.5072,0.7868557509039042,-0.11896403820644529,0.09656
1.72,0.5684036236582357,-0.10977319919325312,0.2084,0.4132344751256893,-0.11053164518742105,0.2844,0.12231727128776072,-0.10758590977397164,0.4292,-0.0234346388579173,-0.10498770567914892,0.5048,0.7827865847902815,-0.11934074561805362,0.098016
1.74,0.565268757916679,-0.10912513374460923,0.2124,0.40882542902918484,-0.10947051670808512,0.2876,0.11776298101803952,-0.10735642824336983,0.43,-0.023849125398964048,-0.106874689948164,0.5076,0.7787174186766588,-0.11971745302966194,0.099472
1.76,0.5612191925474987,-0.10851401583112442,0.2152,0.4035188820480736,-0.10968680686217185,0.288,0.11245982454096766,-0.10837736818903967,0.4304,-0.024905405142305437,-0.10627822781894601,0.51,0.774648252563036,-0.12009416044127026,0.100928
1.78,0.5595552182869901,-0.11066805104048368,0.2176,0.4004902482412731,-0.11303989499735072,0.2948,0.10960787030522588,-0.1094282319306568,0.438,-0.023502244382245994,-0.10454221873399938,0.5116,0.7705790864494134,-0.1204708678528786,0.102384
1.8,0.5584544018690918,-0.11264787839970679,0.222,0.39807892868629624,-0.11313241725478922,0.296,0.10745796763945277,-0.1082754780330936,0.4372,-0.021584262103426167,-0.10333629561408124,0.51,0.7665099203357907,-0.12084757526448692,0.10384
1.82,0.5528933427296195,-0.11010013342550537,0.2204,0.3912478786641433,-0.11156528092760354,0.3004,0.100920677769445,-0.10691889856692197,0.4344,-0.024073901711409215,-0.10406058748925998,0.5092,0.762440754222168,-0.12122428267609525,0.10529600000000001
1.84,0.545721772298374,-0.10972468988283864,0.2248,0.38282012266422705,-0.11121230061311817,0.3008,0.09297318538439776,-0.10377775744447383,0.4456,-0.02801959191616298,-0.10338121730292396,0.5168,0.7583715881085452,-0.12160099008770357,0.10675200000000001
1.86,0.53945623002323,-0.10826418938761276,0.23,0.3752681190310122,-0.1077077269278594,0.3032,0.08606726943910688,-0.10153331013912194,0.4472,-0.031045777539537495,-0.10336421656192811,0.5164,0.7543024219949226,-0.12197769749931191,0.10820800000000001
1.8800000000000001,0.5331528654167985,-0.10498916867996916,0.234,0.3676460783646946,-0.10614743814381077,0.3068,0.07911381071797512,-0.10136985279302746,0.4484,-0.033995992428175394,-0.1023332389722733,0.5172,0.7502332558812999,-0.12235440491092023,0.10966400000000001
1.9000000000000001,0.5255327497400958,-0.10332482135726287,0.2372,0.35869444859815813,-0.10407377779355254,0.3088,0.07084984771028753,-0.1010818607522227,0.4532,-0.0382968530523528,-0.10007964795137848,0.522,0.7461640897676771,-0.12273111232252856,0.11112000000000001
1.92,0.5222739877208092,-0.10380547493566901,0.2332,0.35401816363462624,-0.10004798266704798,0.3096,0.06694116335707126,-0.09682136895018477,0.4608,-0.038160557108640025,-0.09775304325529569,0.5188,0.7420949236540545,-0.12310781973413688,0.112576
1.94,0.5196812277252524,-0.10321248383333612,0.2332,0.3498002109249297,-0.10037391486403706,0.3112,0.06354154892295112,-0.10002655383054262,0.4632,-0.03763267680914387,-0.099768697444302,0.5192,0.7380257575404318,-0.12348452714574522,0.114032
1.96,0.5160026228861734,-0.1053476987653634,0.2332,0.3445741777732809,-0.10539194546187008,0.312,0.059189284519792384,-0.10406725743558314,0.4612,-0.038272292265634854,-0.10370613990750387,0.522,0.733956591426809,-0.12386123455735354,0.11548800000000001
1.98,0.5104592145450731,-0.10645209397967774,0.238,0.3376213788627626,-0.10549716754107939,0.316,0.05306377558300607,-0.10289300791173919,0.466,-0.040812103762480095,-0.10283287834378575,0.5208,0.7298874253131864,-0.12423794196896187,0.116944
2.0,0.5078919692219132,-0.10903409251508026,0.2368,0.3335677941060988,-0.10655294250875115,0.3188,0.0498923839062572,-0.10485048381163867,0.4688,-0.040504695264182315,-0.1025720243271871,0.5232,0.7258182591995637,-0.1246146493805702,0.1184
2.02,0.5082837261228174,-0.1083011249581465,0.2388,0.33262263633174016,-0.1082537662199167,0.322,0.04998502028611674,-0.10880637150139387,0.4692,-0.03689683476869876,-0.10553873411342433,0.5208,0.7235951982759339,-0.12422283965598462,0.119768
2.04,0.5036619816214049,-0.1042484735783235,0.2404,0.326726212721411,-0.10449218380611237,0.3268,0.04521014272289557,-0.10719642459359761,0.468,-0.03804326718062537,-0.10294465534739647,0.522,0.7213721373523041,-0.12383102993139905,0.12113600000000001
2.06,0.4978485532592517,-0.1026317481840619,0.2468,0.319721239829753,-0.10580884696674665,0.3276,0.03929862360482427,-0.10716549149235605,0.4688,-0.04043405528921663,-0.10395828202883031,0.5172,0.7191490764286743,-0.12343922020681347,0.122504
2.08,0.4948933508377166,-0.10410728799357184,0.2484,0.31577311224766097,-0.10559232063415844,0.33,0.0364469936292743,-0.10744814958963589,0.4736,-0.039889907233610605,-0.10601514958123855,0.5196,0.7169260155050445,-0.1230474104822279,0.12387200000000001
2.1,0.4925006617052971,-0.10470518059961682,0.2496,0.31247467257192807,-0.10630562804934127,0.3316,0.03428606109620809,-0.10820964824145762,0.4768,-0.03871609197020465,-0.10685978465881858,0.5164,0.7147029545814148,-0.12265560075764233,0.12524000000000002
2.12,0.49022649505960325,-0.10294520183366648,0.2484,0.30929965982257507,-0.10511416804998107,0.3368,0.03232129980114073,-0.10539945264203222,0.4776,-0.03739138317399843,-0.10205067533000683,0.5128,0.712479893657785,-0.12226379103305675,0.126608
2.14,0.48898964995692934,-0.10442609346276154,0.2476,0.30718453259100414,-0.10750396309139428,0.3372,0.031537987316202575,-0.10741950825434474,0.4776,-0.03504686302487167,-0.10321225959886238,0.512,0.7102568327341551,-0.12187198130847118,0.127976
2.16,0.4879392689218488,-0.10390041728814164,0.2516,0.3053851570701576,-0.10671011471492006,0.3336,0.031282531779119584,-0.10830554904775407,0.48,-0.0321582899472092,-0.10155106354325454,0.5168,0.7080337718105253,-0.1214801715838856,0.12934400000000001
2.18,0.4833526316855031,-0.10364321833169451,0.2584,0.3000094016172877,-0.10526711794306307,0.3388,0.027374122110507187,-0.10784120889773881,0.4784,-0.032720771530366184,-0.10226150705937329,0.5148,0.7058107108868955,-0.12108836185930004,0.13071200000000002
2.2,0.4797068377543723,-0.10279620778951426,0.2588,0.29551317024251744,-0.10361548806421135,0.3424,0.024417274560655473,-0.10654742714797337,0.484,-0.032268334646074655,-0.09931580034384263,0.5136,0.7035876499632657,-0.12069655213471446,0.13208
2.22,0.480831179326948,-0.0997327227698167,0.2576,0.29582166509415114,-0.10113793707899915,0.3456,0.026468492340043333,-0.105493445470814,0.4864,-0.02694746927947761,-0.10192080665959163,0.5128,0.7013645890396359,-0.12030474241012888,0.133448
2.24,0.4767972703351259,-0.10123717290981338,0.2604,0.29105765755684326,-0.1029062594922258,0.3572,0.023629612861273897,-0.10759078679819,0.486,-0.026574121653182046,-0.1007795996659624,0.5136,0.6991415281160062,-0.11991293268554332,0.13481600000000002
2.2600000000000002,0.47291558372913534,-0.10128446188812543,0.2616,0.2864411035682313,-0.10277385504795616,0.3528,0.02106568128509382,-0.1063336546974183,0.4856,-0.02592699804060452,-0.10090519729606212,0.5136,0.6969184671923764,-0.11952112296095774,0.13618400000000003
2.2800000000000002,0.4655573495237193,-0.10150066134015312,0.2664,0.27851868906464244,-0.10054129339660542,0.3552,0.015190612706350222,-0.10480569725583255,0.4844,-0.028746380712409383,-0.10028931205981453,0.5164,0.6946954062687466,-0.11912931323637217,0.137552
2.3000000000000003,0.4596888020949051,-0.10074950102799264,0.2708,0.2720864445758793,-0.10287023760842058,0.3576,0.010973963480808587,-0.10479161521516762,0.4844,-0.030142214419174404,-0.10466361816270871,0.5108,0.6924723453451168,-0.1187375035117866,0.13892000000000002
2.32,0.46097787089048897,-0.10266928879959965,0.2708,0.2728623561051754,-0.10345758148695446,0.3624,0.01384252424686978,-0.10349135956832634,0.4856,-0.024638634899392543,-0.10644985153688845,0.51,0.690249284421487,-0.11834569378720103,0.140288
2.34,0.45480499789834883,-0.10403750326019244,0.2728,0.2662622793931863,-0.10366450117612583,0.3596,0.00931680103323241,-0.10565225384132713,0.4884,-0.026483543101408862,-0.10958283262617388,0.5064,0.6880262234978572,-0.11795388406261545,0.141656
2.36,0.45183271514568735,-0.1083993976752764,0.2732,0.26285099223045966,-0.10947936034120416,0.3572,0.00795779701815548,-0.10692877936208904,0.486,-0.025308017463539306,-0.10732980767741064,0.5072,0.6858031625742275,-0.11756207433802988,0.14302399999999998
2.38,0.449987892885514,-0.10675789603094127,0.2704,0.2605732300560421,-0.1070240635253659,0.3628,0.007874781481437143,-0.10179056044121439,0.49,-0.02288966535175592,-0.10275132619414021,0.5068,0.6835801016505977,-0.1171702646134443,0.144392
2.4,0.4464950561053989,-0.10728738636780506,0.2668,0.25649103785780764,-0.1089746521739376,0.3576,0.0059357158175533265,-0.10151679466492926,0.4872,-0.022395636099520534,-0.10222664825599136,0.506,0.6813570407269679,-0.11677845488885874,0.14576
2.42,0.443866985662192,-0.1087888088357146,0.2744,0.2532122583078855,-0.1091681281555328,0.3616,0.004519496835763504,-0.10473042669304232,0.488,-0.021398662637521052,-0.10659665661686572,0.5088,0.6791339798033381,-0.11638664516427316,0.147128
2.44,0.44254701792217094,-0.10676419147038291,0.2708,0.25124308215984376,-0.10573974408997397,0.3604,0.004395694938055602,-0.10077078550655401,0.4884,-0.0192278712536531,-0.10489423601363983,0.5096,0.6769109188797083,-0.11599483543968758,0.148496
2.46,0.4446922451101729,-0.10545307665240677,0.2752,0.25270087134676783,-0.1039595585812996,0.3648,0.007934730992042104,-0.10171529747095266,0.4852,-0.013627885266494723,-0.1073856425089494,0.5072,0.6746878579560786,-0.11560302571510202,0.149864
2.48,0.44211382880805494,-0.1093325982448715,0.2768,0.2494774825270105,-0.1065978030818024,0.3628,0.00676336408815431,-0.10507298903733481,0.4884,-0.013022936936143523,-0.10860324597979652,0.506,0.6724647970324488,-0.11521121599051644,0.151232
2.5,0.4418037893566061,-0.10867895962245926,0.2836,0.24874076101496595,-0.10700831719638518,0.368,0.008007830466891836,-0.10623207298515695,0.4904,-0.010029197446873053,-0.11218383253534578,0.5056,0.6702417361088189,-0.11481940626593087,0.1526
2.52,0.43940424841614495,-0.10407531163045627,0.286,0.24601774150345013,-0.10586284061695087,0.3696,0.007357909102107975,-0.10527699294106414,0.4928,-0.009045737711654409,-0.1075132873046568,0.5052,0.6680186751851891,-0.1144275965413453,0.153968
2.54,0.4378607659362846,-0.10699282181954117,0.2876,0.24428271651560604,-0.10439114675767248,0.366,0.007763846045911854,-0.10260272695682622,0.4884,-0.007031216627497389,-0.10653015693302677,0.5036,0.6657956142615593,-0.11403578681675972,0.155336
2.56,0.4316735896202007,-0.10766358496209759,0.288,0.237984368402088,-0.10923130339144013,0.3688,0.003750778807356,-0.10734565448809469,0.4924,-0.00955485185874322,-0.10993064540248831,0.5024,0.6635725533379295,-0.11364397709217415,0.156704
2.58,0.4275213648458267,-0.1076269994898789,0.29,0.23380233384047577,-0.11039883213798198,0.3684,0.0018501841365092617,-0.11006975717314409,0.494,-0.00990425615094951,-0.11322920301719684,0.4988,0.6613494924142997,-0.11325216736758857,0.158072
2.6,0.42296751241601577,-0.11062881106181958,0.2884,0.22921240924920921,-0.11115054386473043,0.3728,-0.0004754620746692808,-0.1113290169637966,0.4924,-0.010801011853676365,-0.11673950330988642,0.4992,0.65912643149067,-0.11286035764300299,0.15944
2.62,0.4192873307589827,-0.11164431118385808,0.2956,0.22541921608767806,-0.11014582301282821,0.3744,-0.00195134883609226,-0.11056218773024873,0.4948,-0.010940926397548225,-0.11346046941160334,0.4988,0.6569033705670402,-0.11246854791841743,0.160808
2.64,0.4185298261098738,-0.10982761295178102,0.2992,0.22448511366266158,-0.11028435305127518,0.3792,-0.0005516680571070453,-0.11130396528754008,0.4948,-0.00826005258891759,-0.11344017781944203,0.496,0.6546803096434104,-0.11207673819383185,0.16217600000000001
2.66,0.41457022129412907,-0.11175266649228553,0.2972,0.2203554849999517,-0.10997464735425462,0.3828,-0.002270165382576014,-0.10751645007590724,0.4952,-0.00872103023499419,-0.10856010140909411,0.4924,0.6524572487197806,-0.11168492846924628,0.163544
2.68,0.41371282259446435,-0.1107164069492881,0.2976,0.21919594150793129,-0.10659457879947672,0.3812,-0.0010979312730410825,-0.10178435529510405,0.4932,-0.006348779129830028,-0.10829753513302712,0.4972,0.6502341877961508,-0.1112931187446607,0.164912
2.7,0.4101155397427756,-0.11210160988782225,0.2968,0.21537138742170456,-0.11035385136651531,0.3856,-0.0026025901114973124,-0.10515704975991402,0.4936,-0.006731236008519681,-0.11030212617854265,0.5004,0.648011126872521,-0.11090130902007513,0.16628
2.72,0.40774461855389366,-0.11011689913018922,0.298,0.21286923300759125,-0.10944043307750924,0.3896,-0.0028198240300907557,-0.10723425163698755,0.4964,-0.006034859242053671,-0.11012873418329962,0.4992,0.6457880659488913,-0.11050949929548956,0.16764800000000002
2.74,0.40018589105541774,-0.10676911786309376,0.3016,0.20504047838629721,-0.10581085897712766,0.3928,-0.008342934379453888,-0.10633377150832353,0.4984,-0.01084015793781223,-0.11064326214396476,0.5072,0.6435650050252615,-0.11011768957090398,0.169016
2.7600000000000002,0.3965356254836432,-0.10833311049457402,0.3076,0.2011444616076361,-0.10642872764706654,0.3924,-0.009933027357840461,-0.10267545250530281,0.496,-0.011823280373096089,-0.10624410172076164,0.5056,0.6413419441016316,-0.10972587984631842,0.170384
2.7800000000000002,0.39452357903015156,-0.10317032663632754,0.3052,0.1990487517973241,-0.10672027604679943,0.3936,-0.00959136041284734,-0.09846381858733178,0.4964,-0.011134617002156214,-0.10557973659562472,0.5084,0.6391188831780018,-0.10933407012173284,0.17175200000000002
2.8000000000000003,0.3888953597725492,-0.10336660395605604,0.3084,0.19348621509233752,-0.10649100523428354,0.3956,-0.012540522135962512,-0.09929069331890657,0.4972,-0.013883800389581355,-0.1044573264347282,0.5096,0.636895822254372,-0.10894226039714726,0.17312000000000002
2.82,0.38144429665243795,-0.10177657737081171,0.3128,0.18616362164114908,-0.10768773503398989,0.3964,-0.01712177131046675,-0.10087442863758171,0.4996,-0.018444319151950533,-0.10571907311813702,0.5124,0.6346727613307424,-0.1085504506725617,0.17448799999999998
2.84,0.38189249337922704,-0.10246804448504988,0.3168,0.18679077687657142,-0.10793032953559266,0.3972,-0.013683611295514117,-0.10337277992108534,0.496,-0.015032242191597947,-0.10575441179966197,0.5096,0.6324497004071126,-0.10815864094797613,0.17585599999999998
2.86,0.37542664402024134,-0.10676037375704357,0.318,0.18043473919467976,-0.10866184286754738,0.396,-0.017400481820928262,-0.10188587139036999,0.4984,-0.018867357504838422,-0.10428076432622065,0.5128,0.6302266394834828,-0.10776683122339055,0.177224
2.88,0.37039146512064125,-0.10255777807140903,0.3188,0.17544983042547438,-0.10271057993738435,0.3992,-0.01988861195429088,-0.09542543964896642,0.502,-0.02158024461650812,-0.10031865101770786,0.5116,0.6280035785598529,-0.10737502149880498,0.178592
2.9,0.36797783448641275,-0.10261554155495539,0.322,0.1731600206242318,-0.10530606684965464,0.4008,-0.019648505671914073,-0.0968796914586136,0.5016,-0.02158151106119014,-0.09721263305121798,0.5148,0.6257805176362231,-0.1069832117742194,0.17995999999999998
2.92,0.36488782504902617,-0.10013253351987778,0.3212,0.17008609828963842,-0.10234583174829966,0.4048,-0.020304681353652328,-0.09616678841871128,0.5112,-0.022681474192216576,-0.09737869032587332,0.5092,0.6235574567125933,-0.10659140204963383,0.181328
2.94,0.36510863430694895,-0.10123071097771953,0.3192,0.17016200805293027,-0.10436892443377749,0.404,-0.01796215246248255,-0.09699431748417478,0.512,-0.020620525829473303,-0.09718469391461342,0.5116,0.6213343957889635,-0.10619959232504826,0.182696
2.96,0.3588583664775892,-0.10497164227317762,0.3204,0.16378761016218088,-0.107954407020787,0.4076,-0.022066236529144304,-0.099263862327245,0.5108,-0.0251461896688608,-0.09959553932657596,0.5092,0.6191113348653338,-0.10580778260046268,0.184064
2.98,0.3510415541928337,-0.10408291285426019,0.326,0.15588641300594558,-0.10303417459294646,0.4108,-0.027689437179464507,-0.09738119370882375,0.5112,-0.03107952961308722,-0.10111935694170524,0.5092,0.616888273941704,-0.10541597287587712,0.18543199999999999
3.0,0.34545442291055795,-0.10436754727740703,0.3304,0.15024242591044398,-0.10379956384332768,0.4144,-0.031069355991511758,-0.0975373692771212,0.5112,-0.03468868233738731,-0.10378922154154666,0.5084,0.6146652130180742,-0.10502416315129154,0.1868
3.02,0.33797466493104344,-0.10613589571688357,0.3356,0.14278960355335976,-0.10342651283794631,0.4188,-0.03612092819789246,-0.0985816622888801,0.51,-0.03983565246875833,-0.1041648465088392,0.5124,0.612885252159177,-0.10519195484952173,0.18756799999999998
3.04,0.3323908605782333,-0.10950935924527458,0.3392,0.13734106772368296,-0.10629676213542198,0.4232,-0.03905070676502441,-0.09863133254226827,0.5148,-0.042682402286682644,-0.10415293812992632,0.5104,0.6111052913002798,-0.10535974654775195,0.188336
3.06,0.3251935522214759,-0.11100944517401315,0.344,0.1301310987936468,-0.10617222460821353,0.4252,-0.04373396785779432,-0.09845555181012887,0.5128,-0.04721446974818822,-0.10624505905995903,0.5156,0.6093253304413826,-0.10552753824598214,0.189104
3.08,0.32489346436760314,-0.11053440551928104,0.3472,0.12976287503702802,-0.10899278604153942,0.4296,-0.04158869156990872,-0.10289944744136624,0.518,-0.04501246599788374,-0.10691782442274166,0.516,0.6075453695824853,-0.10569532994421235,0.18987199999999999
3.1,0.32282744688004966,-0.1105715530997224,0.3464,0.1275771405526402,-0.10821018198577903,0.428,-0.04116994776366788,-0.10123740461639058,0.5188,-0.04448465353184737,-0.10738887736180486,0.5136,0.6057654087235881,-0.10586312164244255,0.19064
3.12,0.3162024733364866,-0.11074568993806948,0.3504,0.12089859618502732,-0.10788827319876289,0.4284,-0.04548514882524555,-0.10311235323860256,0.5188,-0.048617169602687554,-0.10562315793442535,0.5172,0.6039854478646909,-0.10603091334067276,0.191408
3.14,0.31522483093686576,-0.10801061326836507,0.35,0.11994442285028994,-0.10299535415778321,0.4328,-0.04427325765442684,-0.10377034935228141,0.518,-0.04738632199504775,-0.1082752188020733,0.5172,0.6022054870057937,-0.10619870503890295,0.192176
3.16,0.3115835170040398,-0.10960244589438001,0.3524,0.11646319067979294,-0.10447349381286536,0.4268,-0.04560477230643826,-0.10420852306697134,0.5136,-0.04876998490799844,-0.10725689789516382,0.522,0.6004255261468965,-0.10636649673713315,0.192944
3.18,0.31008488861851585,-0.10918998837873137,0.3512,0.11528327850084252,-0.1066487839481682,0.4244,-0.04460995259949456,-0.1048944120626671,0.5192,-0.04770778276575312,-0.10668623066586995,0.5184,0.5986455652879993,-0.10653428843536336,0.193712
3.2,0.30685349108543825,-0.10971897735122002,0.3516,0.11234341219569481,-0.10522118740217824,0.4308,-0.04526215169302511,-0.1042678030026975,0.5212,-0.04822310119491326,-0.10844046704027172,0.5192,0.596865604429102,-0.10670208013359356,0.19448000000000001
3.22,0.30564366611093857,-0.10814428183852735,0.3504,0.11130886091638036,-0.1020245565068434,0.4332,-0.044073980770443964,-0.10435028696116606,0.5228,-0.046630983778290745,-0.10686094595080112,0.5184,0.5950856435702048,-0.10686987183182377,0.195248
3.24,0.3046634143922947,-0.10730720113876163,0.3504,0.11055024294151508,-0.10283234117460391,0.4384,-0.04247869721745087,-0.10564828414054996,0.5264,-0.044431086133943275,-0.10747453137587713,0.5212,0.5933056827113076,-0.10703766353005396,0.196016
3.2600000000000002,0.29966921563864807,-0.11055086735902,0.35,0.10565791344932395,-0.1061326051295749,0.4408,-0.0450005149988364,-0.10686924307753837,0.5256,-0.046308998336013346,-0.10893084849109018,0.5224,0.5915257218524104,-0.10720545522828417,0.19678400000000001
3.2800000000000002,0.29806898788399006,-0.1094003894993783,0.3524,0.10408462212459635,-0.10597800868215607,0.44,-0.04415633827298362,-0.10474367695366996,0.5284,-0.04476925192966145,-0.10318901411060469,0.5196,0.5897457609935132,-0.10737324692651437,0.197552
3.3000000000000003,0.29591972900994123,-0.1094824426807108,0.3512,0.10193595335652589,-0.10613943661464277,0.4456,-0.043852100138061165,-0.10634812992227234,0.5232,-0.04371708573687027,-0.1016666625034498,0.5196,0.587965800134616,-0.10754103862474457,0.19832
3.3200000000000003,0.29198146376436823,-0.10978483788661103,0.3556,0.09785214612098608,-0.10777405827193343,0.4468,-0.045571144029071566,-0.10834810658837525,0.5236,-0.04466120595192825,-0.10180749755192657,0.5184,0.5861858392757188,-0.10770883032297478,0.19908800000000001
3.34,0.28937487752745644,-0.11089001243755406,0.3568,0.09499569640461047,-0.10933831018160972,0.4524,-0.046051226053026,-0.10990397736640391,0.524,-0.0443793849134357,-0.10144706743930772,0.5192,0.5844058784168216,-0.10787662202120497,0.199856
3.36,0.2887236565604286,-0.11013853780018226,0.3596,0.0940839425499593,-0.10783738771706954,0.4544,-0.04469946162135924,-0.10661138269659227,0.5244,-0.04224001444850109,-0.10173680664547656,0.5196,0.5826259175579244,-0.10804441371943517,0.200624
3.38,0.2883299018914212,-0.11006463790274841,0.3612,0.09346673137510934,-0.1035840374903958,0.454,-0.04288050592129469,-0.10073533948825698,0.5244,-0.039627893033188255,-0.09981118516042807,0.5136,0.580845956699027,-0.10821220541766538,0.201392
3.4,0.28451484937245103,-0.10667404533577178,0.3616,0.0894591773377513,-0.1048291745321053,0.4548,-0.044433133537916614,-0.10267676179718802,0.5212,-0.0403247897152797,-0.10348916593279087,0.5164,0.5790659958401299,-0.10837999711589558,0.20216
3.42,0.28109949094743003,-0.10549521683330312,0.3636,0.08598675725164272,-0.10583804897898902,0.458,-0.04561558414110407,-0.10586345353985453,0.528,-0.040439636898403596,-0.10282224721257956,0.514,0.5772860349812327,-0.10854778881412579,0.202928
3.44,0.2804988374959285,-0.10630986593850111,0.3644,0.08545145543679063,-0.10708392707920705,0.4532,-0.04397126726732027,-0.10552546038864875,0.5232,-0.03755885201394702,-0.10248898522161762,0.5132,0.5755060741223355,-0.10871558051235598,0.203696
3.46,0.2762818822638987,-0.10528012267680283,0.3616,0.08135046199366229,-0.10650494549494315,0.4548,-0.04586520487535002,-0.10723343797870802,0.5188,-0.037988803849146345,-0.10611024257614801,0.5124,0.5737261132634383,-0.1088833722105862,0.204464
3.48,0.2777106488908693,-0.10692915596094399,0.3648,0.08298313452313355,-0.10653839624213027,0.4596,-0.04180342347292213,-0.1084115645334286,0.52,-0.032281722055578624,-0.10586524502758336,0.5068,0.571946152404541,-0.10905116390881639,0.205232
3.5,0.2736057981549561,-0.10728370315385344,0.3668,0.07901023817676671,-0.10330110610292918,0.464,-0.043308534301102576,-0.10786342761148349,0.52,-0.031956098152809,-0.10539009501547894,0.5104,0.5701661915456437,-0.10921895560704659,0.20600000000000002
3.52,0.275223165232243,-0.10812565319902546,0.3684,0.08077947714100087,-0.10459674071845214,0.462,-0.03890831313759872,-0.10849529998675696,0.5212,-0.02585111572648574,-0.10337694401423896,0.5052,0.5683862306867465,-0.1093867473052768,0.206768
3.54,0.2740194655555561,-0.11114410467593015,0.3616,0.07965488387364926,-0.10471839027465148,0.4664,-0.0373725034019933,-0.11222869988982631,0.5168,-0.022919942297808922,-0.10644470250815218,0.5132,0.5666062698278493,-0.10955453900350699,0.207536
3.56,0.27271774776856605,-0.11088629301101459,0.3648,0.07827309459488925,-0.10360032976374667,0.4668,-0.03618119507862544,-0.11254066474201545,0.5188,-0.0205765306210143,-0.10733827236162374,0.514,0.5648263089689521,-0.1097223307017372,0.20830400000000002
3.58,0.2704035927028378,-0.11181207956737664,0.3652,0.07585200807094088,-0.10604557502357147,0.4624,-0.03614800898016223,-0.11214118256332968,0.52,-0.01951191533250475,-0.10553816655244937,0.512,0.5630463481100549,-0.1098901223999674,0.209072
3.6,0.27098521220613886,-0.11102212522286928,0.366,0.07645404161872557,-0.10657735794669286,0.4604,-0.03317408974016154,-0.11363163289192207,0.5164,-0.01549981576163873,-0.1073111048289988,0.5104,0.5612663872511577,-0.11005791409819761,0.20984
3.62,0.26401647849904725,-0.11084536443967044,0.366,0.06957080973590521,-0.11040263788652073,0.4596,-0.0378147074010395,-0.10983829139163286,0.5192,-0.018987194119730634,-0.10669654973243328,0.5116,0.5594864263922605,-0.1102257057964278,0.21060800000000002
3.64,0.25795234030869585,-0.1095805663540247,0.3704,0.06353340134405835,-0.10762380193751606,0.466,-0.04176393519367946,-0.10719830922416518,0.5208,-0.02168678698809387,-0.10535737195856991,0.5144,0.5577064655333632,-0.11039349749465802,0.211376
3.66,0.25374897042816386,-0.10986982506131836,0.3704,0.05929367092633409,-0.10866839524036581,0.468,-0.04385002242689996,-0.10971036621370313,0.526,-0.022787220338454726,-0.10354974437093496,0.51,0.555926504674466,-0.11056128919288821,0.212144
3.68,0.25028193606467575,-0.10889513002325885,0.3688,0.05575935244579963,-0.10770549090470068,0.4672,-0.045156924751943314,-0.10860929235306693,0.5236,-0.023237413820860486,-0.10157597784108034,0.5116,0.5541465438155688,-0.11072908089111841,0.21291200000000002
3.7,0.24652168083938722,-0.10629171645012635,0.3748,0.052066279223422114,-0.10364557987522963,0.4724,-0.04648109173471747,-0.10462194823538196,0.5232,-0.02361630227848825,-0.09672533142213804,0.5136,0.5523665829566716,-0.11089687258934862,0.21368
3.72,0.24741421721503962,-0.10546412970860329,0.3692,0.05310933273659265,-0.10565046884229114,0.4708,-0.04303028808544187,-0.10564215910752468,0.5172,-0.01931594737916971,-0.09853432779206078,0.5124,0.5505866220977744,-0.11106466428757882,0.21444800000000003
3.74,0.24359032850019102,-0.10583593163156188,0.3756,0.04946355400438827,-0.10665469897947993,0.472,-0.04427241696377918,-0.10645752264476839,0.5236,-0.019750608929835548,-0.10310073423457991,0.5048,0.5488066612388772,-0.11123245598580903,0.21521600000000002
3.7600000000000002,0.23644981383039054,-0.1050879030796412,0.382,0.04250539665153256,-0.10601955506153658,0.4744,-0.04888893022798928,-0.10581830635364466,0.5256,-0.023442261628921053,-0.10547093834587432,0.5024,0.5470267003799799,-0.11140024768403922,0.215984
3.7800000000000002,0.23645526475478595,-0.1055675538688239,0.3792,0.04282895121437297,-0.10287349454063426,0.474,-0.04621820618643651,-0.10366165181613057,0.5244,-0.0197817709262967,-0.10572472097772052,0.5012,0.5452467395210827,-0.11156803938226943,0.21675200000000003
3.8000000000000003,0.23188997551894344,-0.10515543408996803,0.3796,0.03862603535225593,-0.1020864339643498,0.4772,-0.04811875813600386,-0.10333190749026594,0.5192,-0.020726353443978742,-0.10638515268224737,0.5052,0.5434667786621855,-0.11173583108049963,0.21752000000000002
3.8200000000000003,0.2314081526686205,-0.10614659529273647,0.374,0.03874537013785623,-0.10548587222701673,0.4772,-0.04592132139826792,-0.1059893172238425,0.5172,-0.017578822946323583,-0.1055512054979131,0.498,0.5416868178032883,-0.11190362277872982,0.218288
3.84,0.22826551553038452,-0.10843522660533936,0.38,0.036226694585902615,-0.10535616171615501,0.478,-0.046256906341310265,-0.1045643179247676,0.5196,-0.016980953342366975,-0.10508427236832259,0.4984,0.5399068569443911,-0.11207141447696004,0.219056
3.86,0.22396740918701208,-0.10974557143463017,0.3856,0.03269052541803788,-0.10901193607495625,0.48,-0.047592582879147076,-0.10580712355242468,0.522,-0.017193042132339843,-0.10632712791809244,0.4964,0.5381268960854939,-0.11223920617519023,0.219824
3.88,0.21917625820273307,-0.10668095655476154,0.3908,0.028624310177348417,-0.10688708969906224,0.4752,-0.04952999358401602,-0.10424589681207337,0.5248,-0.0179934477443418,-0.10446740387012228,0.496,0.5363469352265967,-0.11240699787342043,0.220592
3.9,0.21644071820010996,-0.10215688705806167,0.39,0.02677173048847315,-0.10392700691380892,0.4764,-0.049292713617685543,-0.10179466591004657,0.5188,-0.01673420548723352,-0.10114275070070394,0.4956,0.5345669743676995,-0.11257478957165064,0.22136
3.92,0.2103660519244286,-0.1029508450240076,0.3916,0.02176522459815412,-0.10615186768267754,0.4792,-0.052337150671103685,-0.10277690515840023,0.5192,-0.018696435257393444,-0.10423581454104833,0.4956,0.5327870135088023,-0.11274258126988083,0.22212800000000002
3.94,0.20907304201053525,-0.1057939269528937,0.3924,0.021506086400829072,-0.10739576327139676,0.4784,-0.05072791335192577,-0.10703398991259946,0.5256,-0.01593330145568886,-0.10687119809539831,0.5012,0.531007052649905,-0.11291037296811104,0.222896
3.96,0.20751272515140518,-0.10555503070512744,0.3928,0.02097002203648739,-0.10582174511655958,0.4792,-0.049359931771176056,-0.10467233836535607,0.5224,-0.013471422646468752,-0.10598305857060614,0.496,0.5292270917910078,-0.11307816466634124,0.223664
3.98,0.20885337680075308,-0.10836691351246075,0.396,0.02335339409072421,-0.10879320280745156,0.484,-0.04507767889807344,-0.10915754248003612,0.5244,-0.008155329755806101,-0.11027715842049088,0.498,0.5274471309321106,-0.11324595636457145,0.22443200000000002
4.0,0.20501844310744913,-0.10579746562711137,0.392,0.020543657938176533,-0.10611855558544026,0.484,-0.045863747986699954,-0.10870554777080647,0.5236,-0.00818628477177263,-0.11041905946289589,0.4984,0.5256671700732134,-0.11341374806280165,0.2252
4.0200000000000005,0.20384634037834581,-0.10986621774422328,0.3948,0.0202743670143245,-0.11189734686103957,0.4884,-0.04433248829110444,-0.11344447432907805,0.5284,-0.005942368998781954,-0.11207471184586129,0.4996,0.5240643733551075,-0.11334987661983241,0.22609600000000002
4.04,0.20304128683916914,-0.11347463610120546,0.3972,0.0201996784879058,-0.11262242662369379,0.4868,-0.04268809077451925,-0.11403452419153655,0.5268,-0.0034844741033085184,-0.11094170570553981,0.4976,0.5224615766370018,-0.11328600517686319,0.226992
4.0600000000000005,0.19834586755722966,-0.1109660025331016,0.396,0.016115107417186112,-0.1123402574956791,0.4896,-0.04515343203275583,-0.11071437012827562,0.526,-0.0050869072778687,-0.10973693496338792,0.4984,0.5208587799188958,-0.11322213373389396,0.22788800000000003
4.08,0.1965350478187289,-0.11068677082495587,0.3984,0.015011419664464148,-0.10996956687296888,0.4856,-0.044698436167182186,-0.11108258601233638,0.528,-0.0036234253841275774,-0.10937757281144099,0.5,0.51925598320079,-0.11315826229092472,0.22878400000000002
4.1,0.19467629677178133,-0.10754806048835484,0.3992,0.01382462851059807,-0.10881814032202718,0.49,-0.04438106773327335,-0.10873272695475247,0.5312,-0.0021592162903710742,-0.106688337005959,0.4988,0.5176531864826842,-0.1130943908479555,0.22968
4.12,0.1946014843282392,-0.10904530483581078,0.3964,0.014185182730549258,-0.10829325618559192,0.4912,-0.04271714332080339,-0.10590289462859451,0.5268,0.0007477937231046781,-0.1044433312087458,0.4972,0.5160503897645784,-0.11303051940498626,0.230576
4.14,0.19083965009071763,-0.10835609813362562,0.3944,0.01077274423763769,-0.10643831714182721,0.492,-0.04464832580933755,-0.10803649812942995,0.526,0.0003083585842492795,-0.10623319305396885,0.4984,0.5144475930464726,-0.11296664796201704,0.231472
4.16,0.18766851893505354,-0.10589609933775959,0.396,0.007919825730271831,-0.10290982347171075,0.4868,-0.046091191121996625,-0.10572567809216371,0.5236,0.0004506343875008298,-0.10739770054887003,0.4964,0.5128447963283667,-0.1129027765190478,0.23236800000000002
4.18,0.1834520646827273,-0.10701166811201358,0.398,0.003980730846900303,-0.09994115544177591,0.486,-0.04866055152641686,-0.10524879612346426,0.5232,-0.0007085678048689615,-0.10768485661367759,0.4932,0.5112419996102608,-0.11283890507607858,0.233264
4.2,0.18556245087998446,-0.10472803310335639,0.4,0.006452045371584366,-0.09809972372883954,0.4872,-0.04483261307551524,-0.1062577389995731,0.5252,0.0043367993739544634,-0.10616013103910839,0.5024,0.509639202892155,-0.11277503363310935,0.23416
4.22,0.18264775665449187,-0.10884815565453798,0.3984,0.0038832829395761058,-0.09935947356920483,0.492,-0.04611450613334755,-0.1066287141152426,0.5256,0.0042979069243844325,-0.10258382739526564,0.5016,0.5080364061740492,-0.11271116219014012,0.23505600000000001
4.24,0.18235923971652135,-0.10920381641014597,0.3996,0.004005542565936813,-0.10349743833980249,0.494,-0.04459168138613372,-0.1118877532319716,0.5236,0.006998573061274917,-0.10322809454579733,0.4984,0.5064336094559434,-0.11264729074717089,0.23595200000000002
4.26,0.17880536451580803,-0.11056550366405504,0.4024,0.001079965385580077,-0.10467907736070328,0.4928,-0.04622110137860629,-0.11479254853367836,0.5236,0.006457106526656429,-0.10490377852755825,0.496,0.5048308127378376,-0.11258341930420165,0.236848
4.28,0.17569899757075208,-0.10562141089003253,0.4052,-0.0013101060981029519,-0.10535902576423548,0.494,-0.04735836152862813,-0.11393018043224137,0.5252,0.006176292604805223,-0.10390321141159602,0.498,0.5032280160197317,-0.11251954786123243,0.237744
4.3,0.1725402997760355,-0.10596264105696304,0.408,-0.003614232334544127,-0.10474074787984364,0.4888,-0.04822475155308906,-0.11353670066163067,0.5284,0.005916248696643055,-0.10213403179272335,0.5,0.5016252193016258,-0.11245567641826319,0.23864000000000002
4.32,0.17150908590281358,-0.10716763361841318,0.4152,-0.0037925489620708602,-0.10998944711614686,0.4924,-0.04687462671345199,-0.11681856141790654,0.5308,0.0077239672519752505,-0.10224707832288694,0.5008,0.50002242258352,-0.11239180497529397,0.23953600000000003
4.34,0.16840136545724213,-0.10684274793267394,0.4128,-0.005981990864431485,-0.11173050011275895,0.4956,-0.04759239026961917,-0.11467967673680125,0.528,0.007460083924786417,-0.10254837329410975,0.5,0.4984196258654142,-0.11232793353232474,0.240432
4.36,0.16649842806483348,-0.10563663583759599,0.408,-0.0070569350797931715,-0.11037474720415803,0.5036,-0.04727483678127467,-0.11375619141150102,0.5268,0.008140845297195214,-0.10300547223604117,0.504,0.49681682914730835,-0.1122640620893555,0.24132800000000001
4.38,0.1675767872164991,-0.10471057814359447,0.4052,-0.005241965487976067,-0.1082636717757101,0.5036,-0.0437828359695886,-0.10964518265026287,0.5232,0.011880046042310997,-0.10038205124659796,0.4988,0.49521403242920253,-0.11220019064638628,0.24222400000000002
4.4,0.16505553047582755,-0.1065008047229664,0.4108,-0.0071461326566567805,-0.11208231174945543,0.4984,-0.043932932772612204,-0.11037172002725615,0.5236,0.011991044090630664,-0.1033796713006196,0.5032,0.49361123571109666,-0.11213631920341705,0.24312000000000003
4.42,0.1641167128290776,-0.10588961292412012,0.416,-0.007347696323562562,-0.10982079056347206,0.4996,-0.042313406428088396,-0.10841219447385486,0.5216,0.01366912665936654,-0.10274055313570835,0.4984,0.49200843899299085,-0.11207244776044782,0.244016
4.44,0.16826358563810073,-0.10445097942483722,0.4112,-0.002422795377515553,-0.10611480465790417,0.5044,-0.03570163175977027,-0.10405719383942814,0.5216,0.02009947252206867,-0.0975819272305693,0.5048,0.490405642274885,-0.11200857631747858,0.24491200000000002
4.46,0.17169005438009685,-0.10170411804763815,0.4128,0.001692047382861412,-0.10478043974531429,0.4996,-0.029823966245803062,-0.10509782797181325,0.5164,0.02557615581863356,-0.0996012672055604,0.5016,0.48880284555677916,-0.11194470487450936,0.24580800000000003
4.48,0.16701924673294835,-0.10192745227234122,0.414,-0.002358761282337778,-0.10719578289454934,0.5008,-0.03240998372606374,-0.10289888135802441,0.5216,0.022515800110394002,-0.10031498709280867,0.4992,0.4872000488386733,-0.11188083343154012,0.24670400000000003
4.5,0.16451366897423944,-0.10515433358578306,0.4164,-0.004268065015477204,-0.10685867597314441,0.498,-0.033055448652514995,-0.10234116685441838,0.5188,0.021205738151571934,-0.10204794196498762,0.496,0.4855972521205675,-0.1118169619885709,0.24760000000000001
4.5200000000000005,0.16668644650358377,-0.10351943042218527,0.4156,-0.0013268124310226355,-0.10561605411601709,0.5024,-0.02884994734201065,-0.10408796590539998,0.5192,0.02475096521625388,-0.10356801329349832,0.494,0.4839944554024616,-0.11175309054560166,0.24849600000000002
4.54,0.16326436052423082,-0.10441600518268879,0.414,-0.003823872635005489,-0.10526757934557845,0.5044,-0.030330314691306863,-0.10454971060194553,0.5216,0.022721738552729385,-0.10412187896115606,0.4952,0.48239165868435585,-0.11168921910263244,0.249392
4.5600000000000005,0.1604953492823606,-0.10125662365467317,0.4156,-0.005617007376350085,-0.10221959559446857,0.502,-0.031101845603082906,-0.10392406845838532,0.5168,0.02138724181739657,-0.10418971660469403,0.4956,0.48078886196625,-0.11162534765966321,0.250288
4.58,0.15973873259206578,-0.10277213953006016,0.416,-0.0053802695157010505,-0.10240997028534041,0.5048,-0.029824347105299968,-0.10425635632997438,0.5176,0.021946786553918452,-0.10588785287753845,0.494,0.47918606524814417,-0.11156147621669397,0.251184
4.6000000000000005,0.16180303471664836,-0.10334528512735551,0.414,-0.0023368586635259575,-0.10407879511733022,0.5036,-0.02568393029586091,-0.107966503297785,0.5204,0.025388199216162057,-0.10950765760565039,0.4876,0.4775832685300383,-0.11149760477372475,0.25208
4.62,0.1649281246087442,-0.10310914609621213,0.4112,0.0016031657180622019,-0.10402507589232268,0.4988,-0.0205969168410088,-0.10857128914881184,0.5108,0.029933377109411505,-0.11252758484370724,0.4836,0.4759804718119325,-0.11143373333075551,0.25297600000000003
4.64,0.16169591291591004,-0.10750735229803818,0.4088,-0.000935857366391896,-0.10622106529275865,0.5032,-0.022003684491532328,-0.1087878656221757,0.5132,0.028141403996007074,-0.11208730245476203,0.4872,0.47437767509382667,-0.11136986188778629,0.253872
4.66,0.1632395236766407,-0.10501141962278852,0.4108,0.0013831874763336842,-0.10675322845475403,0.498,-0.018404250564837393,-0.10767808358835934,0.5144,0.031357713436267504,-0.11310837065789169,0.4872,0.4727748783757208,-0.11130599044481705,0.254768
4.68,0.16284156860092044,-0.09997395676100215,0.4152,0.0018455505284288491,-0.10524815623694267,0.4996,-0.016537100276557554,-0.10791665013711862,0.5156,0.0329117250514367,-0.11275431350470172,0.4808,0.471172081657615,-0.11124211900184783,0.255664
4.7,0.16446921813470763,-0.10107215490902878,0.4152,0.00424514833261772,-0.10599963789208229,0.4988,-0.012787828006607129,-0.10946269142049632,0.514,0.03629196251843716,-0.11436488118894095,0.4812,0.4695692849395091,-0.1111782475588786,0.25656
4.72,0.16333688457822104,-0.10545837888830151,0.4136,0.0038276577933574344,-0.10811248609247362,0.4964,-0.011994440983867139,-0.11040542190648749,0.5144,0.036642250263280496,-0.11533016212303121,0.4808,0.46796648822140335,-0.11111437611590937,0.257456
4.74,0.16119219553823463,-0.10678590694653343,0.416,0.0024058997547842156,-0.10951498222267067,0.4984,-0.012272321077137782,-0.10710150713629346,0.51,0.03590909356517265,-0.11387664476098645,0.4804,0.4663636915032975,-0.11105050467294014,0.258352
4.76,0.15895377360770038,-0.10753119724497888,0.4128,0.000990268233461515,-0.11150102410400532,0.496,-0.012495942421854875,-0.10825665422081356,0.514,0.03537989675543359,-0.11610069803856377,0.4816,0.46476089478519167,-0.1109866332299709,0.25924800000000003
4.78,0.16004483320045887,-0.11015472383596893,0.4144,0.0028955616108904594,-0.11281247347671924,0.4904,-0.0094412064451357,-0.11249816028348168,0.5132,0.03824448161848134,-0.11868025475896904,0.4804,0.4631580980670858,-0.11092276178700168,0.26014400000000004
4.8,0.15972079011643212,-0.11087441489129969,0.4156,0.0033681568253914507,-0.11190224203919397,0.4912,-0.007802046041520017,-0.10837940985648047,0.5104,0.03955420238987046,-0.1110757941783867,0.4764,0.46155530134898,-0.11085889034403244,0.26104
4.82,0.15517065204786823,-0.10723501371994029,0.4156,-0.00033030784312750825,-0.10881105303979897,0.4992,-0.010235033620301462,-0.10526526906980485,0.5096,0.036905629803831774,-0.11031756298626882,0.4776,0.4599525046308741,-0.11079501890106322,0.261936
4.84,0.15265902996912178,-0.10395363529082904,0.4164,-0.0020912662451192717,-0.10757887162771661,0.4984,-0.010658343942515696,-0.1030179380322506,0.504,0.036361604993384325,-0.10730656334122468,0.4776,0.4583497079127683,-0.110731147458094,0.262832
4.86,0.15454956412804632,-0.102448911798058,0.42,0.000803427862230555,-0.1053786779638063,0.5008,-0.006572223475598126,-0.10255348032390621,0.5016,0.040289439166797995,-0.10550372483152669,0.4744,0.45674691119466243,-0.11066727601512476,0.263728
4.88,0.155710413564707,-0.10402751568942677,0.4192,0.0032484466494566407,-0.10794225711565901,0.4972,-0.003015486398878454,-0.1033618921435826,0.5028,0.04362445535796836,-0.10474236899447763,0.474,0.4551441144765566,-0.11060340457215553,0.264624
4.9,0.15080647975112557,-0.10376541523099127,0.42,-0.00028793350159108115,-0.10816620081154649,0.4952,-0.005475554360967795,-0.10459251656304912,0.4988,0.0410668171419394,-0.10712119930759406,0.4788,0.45354131775845075,-0.1105395331291863,0.26552000000000003
4.92,0.14934780204032663,-0.10489575161514365,0.4196,-0.00023759843608964104,-0.11017112089852317,0.4968,-0.004448437526367708,-0.10616965299832905,0.4984,0.04214354349364802,-0.1051392977519821,0.4764,0.451938521040345,-0.11047566168621707,0.26641600000000004
4.94,0.14462931826325046,-0.1045723670777662,0.4168,-0.0034513662062668794,-0.1103423200612226,0.4996,-0.006571881738535757,-0.10752014802315578,0.498,0.03997188491093321,-0.10646171234453466,0.48,0.4503357243222391,-0.11041179024324783,0.26731200000000005
4.96,0.14485486378113016,-0.10642151664389193,0.4236,-0.0018960136125032135,-0.1107177706400957,0.502,-0.0038003276292058567,-0.10835448441872945,0.5024,0.04276812735350563,-0.1058104630388329,0.4792,0.4487329276041333,-0.11034791880027861,0.268208
4.98,0.14604979012605832,-0.1062235837600683,0.4184,0.0005462380616447376,-0.1105095362160961,0.5004,-0.0002711925447082564,-0.10808921071856564,0.5032,0.04613155181449149,-0.10704543595166902,0.48,0.44713013088602743,-0.11028404735730937,0.269104
5.0,0.144036659795425,-0.1093508863494233,0.424,-0.0002054863886782712,-0.1089859613019657,0.4956,-8.235527404210075e-05,-0.10887961152748424,0.502,0.046016234655572995,-0.10798660131690181,0.48,0.4455273341679216,-0.11022017591434015,0.27
5.0200000000000005,0.1456198786850488,-0.10884030280045397,0.4236,0.0026144029204306692,-0.10852286135509707,0.498,0.003478695115297268,-0.10787140059311096,0.5004,0.04918122099874547,-0.10960595472750959,0.4784,0.4441322078644326,-0.11017180580469531,0.27072
5.04,0.1464602599266915,-0.10876475809243506,0.4268,0.004659897157692387,-0.11229874657130479,0.4944,0.0061261229466085185,-0.1071503638320255,0.5028,0.05140713716546615,-0.11067809407736472,0.4792,0.4427370815609436,-0.11012343569505048,0.27144
5.0600000000000005,0.14209879445304596,-0.10945906190687683,0.426,0.0014816417338630167,-0.11230918562347926,0.498,0.003396213701243498,-0.10560803370802935,0.5104,0.04821589058769979,-0.11144993419710689,0.4776,0.4413419552574546,-0.11007506558540564,0.27216
5.08,0.13836125368430394,-0.10883190296373842,0.43,-0.001152775980127177,-0.11113995812401972,0.5012,0.0009805720826869836,-0.10609356014611654,0.5088,0.04527299129669442,-0.11358850755656118,0.4872,0.43994682895396564,-0.1100266954757608,0.27288
5.1000000000000005,0.13697360329225844,-0.11331507092448828,0.4264,-0.0016610570021227658,-0.11378645734886113,0.498,0.0008575155597916229,-0.10995076992031962,0.5036,0.04439790907507006,-0.11088145513364715,0.4836,0.4385517026504766,-0.10997832536611596,0.2736
5.12,0.13538040357711065,-0.10909897579706353,0.4268,-0.00225623138321894,-0.11072071806551184,0.496,0.0007020552330592217,-0.10680389657688279,0.5084,0.04348921985755766,-0.10986384770553759,0.478,0.4371565763469876,-0.10992995525647113,0.27432
5.14,0.13487711761373422,-0.10797728178865001,0.4284,-0.0016969376878342858,-0.10915520856895168,0.4956,0.001610296256420537,-0.10267995981281536,0.504,0.043522516858156834,-0.10723742753650872,0.4784,0.4357614500434987,-0.10988158514682629,0.27504
5.16,0.1367748313712897,-0.11000884881741713,0.4308,0.0013113407823865863,-0.11093349418357895,0.4964,0.004880042625411846,-0.10397137742580116,0.5008,0.04590198088821592,-0.10718698231298662,0.4756,0.43436632374000966,-0.10983321503718145,0.27576
5.18,0.1347504484143301,-0.10963911207689325,0.432,0.000439369554125259,-0.11122578408753256,0.4952,0.0042240459521416,-0.1036779006313798,0.5028,0.044157679442955136,-0.10480507528628545,0.4752,0.4329711974365207,-0.10978484492753662,0.27648
5.2,0.13327624510225197,-0.10973700348212621,0.4328,-8.777228053342264e-05,-0.1098186566331383,0.498,0.0037900629674144336,-0.10388977168633509,0.4968,0.042693408356296286,-0.10682926181889284,0.4812,0.43157607113303165,-0.10973647481789178,0.2772
5.22,0.13306775228346684,-0.10463470628345381,0.434,0.0006969432191254072,-0.10785985454584206,0.4972,0.004532362362253557,-0.10336109741796165,0.5,0.04233352954214409,-0.10662584725794552,0.4824,0.43018094482954267,-0.10968810470824694,0.27792
5.24,0.13337849625995843,-0.10891585919262074,0.4328,0.0020024121617810637,-0.11103002726681269,0.494,0.005707309873318325,-0.10684437354625191,0.4992,0.04238614430715991,-0.10531007171406191,0.4828,0.4287858185260537,-0.1096397345986021,0.27864
5.26,0.1311440109755912,-0.10574334308179709,0.4308,0.0008591240746505904,-0.10811197162486294,0.498,0.004341024501616201,-0.10790139770224778,0.4984,0.039854210592705476,-0.10583496607631969,0.4836,0.4273906922225647,-0.10959136448895727,0.27936
5.28,0.13117645942264472,-0.10553905602670877,0.4344,0.001960450964721062,-0.11118579789975515,0.4968,0.005101490202041218,-0.10981581194318973,0.5028,0.03946021920476305,-0.10774555433507785,0.482,0.42599556591907567,-0.10954299437931243,0.28008
5.3,0.12978262593030146,-0.10752830936475263,0.4352,0.0016357744302376589,-0.11388320708903465,0.4976,0.004398195214270089,-0.11193880785872243,0.5012,0.03753689539551235,-0.10909866221126194,0.4888,0.4246004396155867,-0.10949462426966759,0.2808
5.32,0.13008327134237493,-0.10772750757970326,0.4376,0.0030296951553186306,-0.11306610448656433,0.4944,0.005377252538886181,-0.10879249014952598,0.5,0.03725921332207055,-0.10462136936635516,0.4828,0.42320531331209765,-0.10944625416002275,0.28152000000000005
5.34,0.12738383616534638,-0.10737784113415351,0.438,0.0013684738282274368,-0.11380065563506223,0.496,0.003226481746737234,-0.10652661254415305,0.5,0.03391676660225288,-0.10353798606518835,0.4868,0.42181018700860873,-0.10939788405037792,0.28224
5.36,0.12516459059657586,-0.10845918696787894,0.4424,0.00026935700631082113,-0.10934223253926954,0.496,0.001650476390231168,-0.10165586514041655,0.5072,0.03139810221448563,-0.10207376532021503,0.4852,0.4204150607051197,-0.10934951394073308,0.28296000000000004
5.38,0.12935555189621706,-0.1054272549247152,0.4416,0.00561275491213467,-0.10636662111908868,0.4924,0.006597682813776533,-0.10148862486847476,0.504,0.035456372808857106,-0.10244409567313817,0.4864,0.4190199344016307,-0.10930114383108824,0.28368
5.4,0.12627678296115546,-0.1041248785185006,0.4392,0.0036709362153684445,-0.10499053877709091,0.4952,0.004304847257651898,-0.10378417075539469,0.5052,0.032336367663763625,-0.10220376682935611,0.4832,0.4176248080981417,-0.10925277372144342,0.28440000000000004
5.42,0.12257760050010798,-0.10638478841984583,0.4392,0.0011249987479514496,-0.10679107210669159,0.498,0.001463509089698033,-0.10590724294318918,0.5068,0.02865746024853062,-0.10293434065421866,0.4876,0.41622968179465275,-0.10920440361179858,0.28512
5.44,0.12456630775369586,-0.10433838854939827,0.4376,0.004240101258018737,-0.10783539335756184,0.4976,0.004369499744516831,-0.10515631334149222,0.5028,0.030563443942388545,-0.10354061035914397,0.4856,0.4148345554911637,-0.10915603350215373,0.28584000000000004
5.46,0.12510738882449918,-0.10518867863876587,0.4392,0.006064121720631882,-0.10760794631197391,0.5008,0.006025464923407245,-0.10335854035187972,0.504,0.031339403346673164,-0.10065337948047469,0.4836,0.41343942918767473,-0.1091076633925089,0.28656
5.48,0.12352979119463216,-0.10963588641490674,0.4364,0.005589017253781303,-0.11227656092731167,0.498,0.005407616756716314,-0.10610093128220041,0.5072,0.029817941278211805,-0.10382764677137461,0.4812,0.4120443028841857,-0.10905929328286407,0.28728000000000004
5.5,0.1204398035673777,-0.11197900624332262,0.4368,0.0036685647152614434,-0.11273053844161027,0.5032,0.0034694837626903295,-0.10749231715179786,0.5068,0.02696095753319166,-0.10349194587025058,0.4844,0.4106491765806968,-0.10901092317321923,0.28800000000000003
5.5200000000000005,0.12001845469989221,-0.1078567779705093,0.444,0.0045105786231233016,-0.10774421233428841,0.5032,0.004409682665407602,-0.10792298366471968,0.5008,0.027080863797857298,-0.10424404459595187,0.4864,0.40925405027720774,-0.10896255306357439,0.28872000000000003
5.54,0.11637113685984482,-0.10800666435219279,0.4428,0.0020298866043416404,-0.10703981495220372,0.502,0.002099622744978096,-0.10879497744515347,0.502,0.023987591853720795,-0.107151542954365,0.49,0.40785892397371876,-0.10891418295392956,0.28944000000000003
5.5600000000000005,0.11090704975836252,-0.10931226829419968,0.4444,-0.0023556508964492086,-0.1100394800475274,0.508,-0.0021085157882052403,-0.10889331514096662,0.5028,0.019141714918474946,-0.10764273834812448,0.49,0.4064637976702297,-0.10886581284428472,0.29016000000000003
5.58,0.11029478905381293,-0.10534867912125888,0.4448,-0.002045909179042617,-0.1079459749660828,0.5048,-0.001568720145783562,-0.10708827367060576,0.5056,0.019176370139890653,-0.10332565694272904,0.49,0.40506867136674074,-0.10881744273463988,0.29088
5.6000000000000005,0.10861619782366565,-0.10564172532977986,0.4492,-0.0028648615090143864,-0.1065361223617608,0.5072,-0.002248749659909764,-0.10580641400842337,0.5056,0.017999065232818905,-0.1006263825088334,0.4932,0.40367354506325176,-0.10876907262499504,0.2916
5.62,0.10731510392579457,-0.10150751897739631,0.4524,-0.003340817522761413,-0.10102734444179524,0.5024,-0.0028940589827473992,-0.10101406900996177,0.5048,0.016917714836328635,-0.09717031968680241,0.4924,0.4022784187597628,-0.10872070251535021,0.29232
5.64,0.10745507421699249,-0.09973526256793518,0.4516,-0.002240316684856842,-0.10183023113713052,0.4972,-0.0019742041721413266,-0.1048418830524438,0.5012,0.017439360974655236,-0.10166348037440351,0.4876,0.4008832924562738,-0.10867233240570537,0.29303999999999997
5.66,0.10875015497406548,-0.09978366122492911,0.4504,-0.0001560988001288301,-0.1029118668837302,0.5008,-0.00010813520646007078,-0.10630180906526969,0.5072,0.018938418681433027,-0.1046489799939478,0.4912,0.39948816615278476,-0.10862396229606053,0.29376
5.68,0.11205541421093672,-0.10295430838308749,0.4444,0.0038499897795880515,-0.10628235724233291,0.5012,0.003814806459186714,-0.10586949381914523,0.504,0.022313057793180324,-0.10541914123769724,0.4908,0.39809303984929584,-0.1085755921864157,0.29447999999999996
5.7,0.11184954882336746,-0.10664970221149629,0.4464,0.004408906714266952,-0.10746091196209873,0.5036,0.004302760060793584,-0.10631830683743743,0.5004,0.02212862284997713,-0.10996505710608881,0.4932,0.3966979135458068,-0.10852722207677086,0.2952
5.72,0.11517018239740208,-0.10670639731426422,0.4452,0.008569187819853066,-0.10782132071035647,0.5004,0.008255603825068243,-0.10697756165045266,0.5028,0.02527516351903107,-0.11061340778742319,0.4944,0.3953027872423178,-0.10847885196712602,0.29592
5.74,0.11480995583290791,-0.10588924313055559,0.4452,0.009186552549798934,-0.10685847312116457,0.498,0.008632630018397638,-0.10618013657613565,0.5008,0.0246879525206326,-0.11085304031287328,0.4992,0.3939076609388288,-0.10843048185748118,0.29664
5.76,0.11481104460500301,-0.10440111169245868,0.4456,0.010431165220031176,-0.1061146813958615,0.4968,0.00951814736558507,-0.10110319646755675,0.502,0.024626562592926383,-0.11096089785872403,0.4964,0.3925125346353398,-0.10838211174783635,0.29736
5.78,0.1131300036236277,-0.10519238096502018,0.4496,0.009901677900203392,-0.11194346520839495,0.4968,0.008439388189056086,-0.10678430869134964,0.5012,0.022663642229720338,-0.1129289546036734,0.4996,0.3911174083318508,-0.10833374163819151,0.29808
5.8,0.11568442124384647,-0.10640800218723187,0.4544,0.01351027093070259,-0.11320613614641727,0.4956,0.011451947279031316,-0.1070837218460484,0.5,0.02495339929530586,-0.11373587824567472,0.5,0.38972228202836184,-0.10828537152854667,0.2988
5.82,0.11505746280361955,-0.10586964888078253,0.4564,0.013973939970526258,-0.11162798561658972,0.4988,0.011264239555270266,-0.10822251692302305,0.5,0.023965179886855755,-0.11331099245354091,0.4948,0.3883271557248728,-0.10823700141890183,0.29952
5.84,0.11163609186805333,-0.11227352432365545,0.452,0.011715353209909869,-0.11277270133539943,0.4984,0.00848384836619887,-0.10909828103556322,0.5048,0.02029595460382724,-0.11272897857921073,0.492,0.3869320294213838,-0.108188631309257,0.30024
5.86,0.10614672524281309,-0.1097942778437232,0.4556,0.007393565669771546,-0.1096815079963676,0.4944,0.0036494758234177738,-0.1045442031237985,0.5024,0.014570287026992491,-0.10787441720061834,0.4936,0.3855369031178948,-0.10814026119961216,0.30096
5.88,0.10284055560270636,-0.10924643975228808,0.4488,0.005144366694281733,-0.10963054470293178,0.4992,0.0009974296937575275,-0.10544670781891198,0.5052,0.011118174074016404,-0.10716415103461273,0.4908,0.38414177681440587,-0.10809189108996732,0.30168
5.9,0.10094015991306529,-0.10387482658519036,0.4464,0.004358801495748895,-0.10455179686585479,0.5036,-0.00041634802306388254,-0.10396810966997277,0.5076,0.008877243177194113,-0.10524645492235626,0.492,0.38274665051091683,-0.1080435209803225,0.3024
5.92,0.10249524347478911,-0.10224882166854854,0.452,0.006890969078774052,-0.10311080822607586,0.5008,0.0013247381606828037,-0.1048582797168972,0.5048,0.009721405336909161,-0.10501627290124725,0.4924,0.38135152420742785,-0.10799515087067765,0.30312
5.94,0.1006350405592043,-0.10432717591650212,0.448,0.005812891390855362,-0.104359891211557,0.5016,-0.0003949810480885645,-0.10669039169436184,0.5092,0.007109351283880377,-0.10506370229176314,0.4916,0.3799563979039388,-0.10794678076103281,0.30384
5.96,0.10018892284412252,-0.10606164990840243,0.4516,0.006147749152919962,-0.10404411497955618,0.5032,-0.00036826638213600943,-0.10579133128144275,0.506,0.006486109940169993,-0.10362903136229729,0.4892,0.3785612716004499,-0.10789841065138797,0.30456
5.98,0.09896538463820677,-0.10853718790452056,0.4488,0.00572905598794698,-0.10331575024302114,0.5064,-0.0009153257596055997,-0.10545624804050813,0.5024,0.005427356146240603,-0.10359015940740524,0.4924,0.37716614529696085,-0.10785004054174314,0.30528
6.0,0.09897527332267603,-0.10601402981441788,0.45,0.0063291063114726985,-0.10025611998328143,0.5024,-0.0005012289172861393,-0.10531753309791816,0.5028,0.005441059075848755,-0.10397129306121163,0.494,0.3757710189934719,-0.1078016704320983,0.306
6.0200000000000005,0.09613887193527225,-0.10759980783327276,0.4484,0.003991857548753211,-0.10279397424214379,0.5044,-0.003045701944054823,-0.10467170732700531,0.506,0.0026136737154800627,-0.10377729395053455,0.4944,0.3749757426795862,-0.10789270443029439,0.30648000000000003
6.04,0.0968003056173688,-0.1075991738844125,0.4504,0.005075890953105957,-0.10316496177999615,0.5076,-0.0021653729582511985,-0.10476101635565735,0.5052,0.003442343917019478,-0.10250025997432545,0.4956,0.37418046636570057,-0.10798373842849046,0.30696
6.0600000000000005,0.09238464967236146,-0.10854984271663279,0.4528,0.0011678376342609028,-0.10209786277514757,0.506,-0.006236889312295534,-0.10580730646674988,0.5044,-0.0007003295588868042,-0.10360703100575229,0.494,0.3733851900518149,-0.10807477242668655,0.30744
6.08,0.09245052134655421,-0.11293517048002627,0.4508,0.0018823027266450553,-0.10780377604680061,0.5012,-0.005622667279793356,-0.10614968574076593,0.5044,-0.00016677171344398403,-0.10369964804833003,0.4952,0.3725899137379293,-0.10816580642488263,0.30791999999999997
6.1000000000000005,0.08841128169291623,-0.11034694441712882,0.4516,-0.0015184925663218464,-0.10574441974873489,0.5072,-0.009022439538783301,-0.10597465279055139,0.5044,-0.0036731392402818384,-0.10677396095500671,0.498,0.3717946374240436,-0.1082568404230787,0.3084
6.12,0.09019573037605298,-0.10813661984333732,0.4496,0.0006995122586957009,-0.10672214161525903,0.508,-0.006799345527278777,-0.10568075887585307,0.5036,-0.0015692413810690865,-0.10476867427910211,0.4988,0.370999361110158,-0.10834787442127479,0.30888
6.140000000000001,0.08832210918987443,-0.10143993607660519,0.4484,-0.0007876822208776104,-0.10074637279905643,0.51,-0.008333329230076342,-0.1025236676763642,0.5028,-0.003209691298936271,-0.10454567844219087,0.4956,0.37020408479627237,-0.10843890841947088,0.30936
6.16,0.0836307013190671,-0.10273984662170828,0.4504,-0.005046197630747368,-0.10074231167745241,0.5052,-0.012551798526408114,-0.10446229867548182,0.5044,-0.007505602529490372,-0.10522112346282102,0.4996,0.3694088084823867,-0.10852994241766695,0.30984
6.18,0.08423409708683655,-0.10173399493696109,0.452,-0.003921195649543506,-0.10157890040837925,0.5064,-0.01147917538082047,-0.10638808528473151,0.5068,-0.00664668126004794,-0.10580108212198898,0.5028,0.36861353216850107,-0.10862097641586303,0.31032
6.2,0.08341635755631657,-0.10492529958642724,0.4564,-0.004278374132657714,-0.1011584465558721,0.5096,-0.011798653464799087,-0.10649077019761394,0.5032,-0.007323020913109249,-0.11034657078595488,0.5,0.3678182558546154,-0.1087120104140591,0.3108
6.22,0.0839398107139292,-0.10937784070479983,0.4516,-0.0032396638383680823,-0.10625198817616546,0.5028,-0.010840938574175521,-0.10872428950884291,0.5036,-0.006786308474954396,-0.11332725310808588,0.5004,0.3670229795407298,-0.10880304441225519,0.31128
6.24,0.08125056754896916,-0.1042455596976416,0.4584,-0.005528678122998013,-0.10469043700949325,0.5,-0.013280425225936839,-0.10642713153731101,0.5044,-0.009582341537108442,-0.10901012720680531,0.5056,0.36622770322684417,-0.10889407841045128,0.31176
6.26,0.07620434086652438,-0.10268388594275779,0.4584,-0.010332564662245202,-0.10543989166538177,0.5012,-0.01818270759526212,-0.10873808528838991,0.5052,-0.01477023965401087,-0.10887402472960717,0.5072,0.3654324269129585,-0.10898511240864735,0.31224
6.28,0.07779717250061677,-0.10684085738598023,0.4624,-0.008564867599478117,-0.10921711362809897,0.5056,-0.01645974752340523,-0.11249340586999151,0.5068,-0.013286853272620169,-0.10792417256335553,0.5124,0.36463715059907287,-0.10907614640684343,0.31272
6.3,0.07264562539735463,-0.10775755516626,0.466,-0.013499915694273966,-0.10914853408126851,0.5052,-0.021440887217803975,-0.1123678674468435,0.5068,-0.01844991705320188,-0.1075611478644414,0.5172,0.3638418742851872,-0.10916718040503952,0.3132
6.32,0.0747246034940253,-0.11020431646372986,0.4656,-0.011259634210960294,-0.11189150619955157,0.5044,-0.019258528376940087,-0.11126337448151626,0.5108,-0.016333571219934756,-0.10834393233168603,0.5116,0.36304659797130157,-0.10925821440323559,0.31368
6.34,0.0773443653813459,-0.11028054815042755,0.4632,-0.00846153244971217,-0.11054575159924976,0.5032,-0.01653953208639448,-0.11079541822689316,0.5124,-0.013490370413792465,-0.1075069391976426,0.5096,0.3622513216574159,-0.10934924840143168,0.31416
6.36,0.07594247647017967,-0.10964596861551847,0.4664,-0.009704324467945238,-0.11179420653446828,0.5068,-0.017638500580947555,-0.10838522047199785,0.512,-0.014558453256876854,-0.10836127956216064,0.5116,0.36145604534353026,-0.10944028239962776,0.31464000000000003
6.38,0.07549355685913084,-0.10671898324953467,0.4672,-0.010051333907551694,-0.11171398104503569,0.5084,-0.017718144349729435,-0.10989050683355894,0.5136,-0.014741592673932883,-0.11088811270601705,0.5108,0.36066076902964467,-0.10953131639782383,0.31512
6.4,0.07435942827941391,-0.1123556356914857,0.4672,-0.010945830199096715,-0.11210774578502006,0.5104,-0.018146853082143356,-0.11196140470820579,0.512,-0.015469180217569154,-0.11297628881109752,0.51,0.359865492715759,-0.10962235039601992,0.3156
6.42,0.07134443765229814,-0.11278181561553874,0.4704,-0.013458281490857349,-0.11179028303513687,0.5108,-0.019886674100360845,-0.11331149566806767,0.5108,-0.017595062383405503,-0.11228754684925846,0.5088,0.35907021640187337,-0.10971338439421599,0.31608
6.44,0.0708068797231645,-0.11365597438854812,0.4752,-0.013350203505245059,-0.1119402774650548,0.5092,-0.018902894054687074,-0.11416553947504912,0.5096,-0.016967315381063892,-0.11213124131982309,0.5088,0.3582749400879877,-0.10980441839241208,0.31656
6.46,0.06688217049158056,-0.11208856260739761,0.474,-0.01659432737245289,-0.10863231605060036,0.5104,-0.0212346479447596,-0.11248104481102264,0.5088,-0.019588302318171314,-0.11113640852514707,0.5076,0.35747966377410206,-0.10989545239060816,0.31704
6.48,0.06349273233456589,-0.10695025046329142,0.4736,-0.019257987722630814,-0.10507467133964911,0.5064,-0.023022763380579243,-0.11140997233888596,0.5044,-0.021554374321960414,-0.11113908272223334,0.506,0.3566843874602164,-0.10998648638880423,0.31752
6.5,0.06381802534689951,-0.10322886481239116,0.464,-0.018194168670377025,-0.10217003857737295,0.5056,-0.02125935804648792,-0.10851290545858996,0.5068,-0.020228342270007044,-0.10837853099492167,0.5104,0.3558891111463308,-0.11007752038700032,0.318
6.5200000000000005,0.06089816893651365,-0.10291384855581291,0.466,-0.020288064446120836,-0.10078862832669656,0.5068,-0.022675807880562875,-0.1074525030501868,0.5048,-0.022252987380122432,-0.10555762738553144,0.5068,0.3550938348324451,-0.1101685543851964,0.31848000000000004
6.54,0.05544160983144657,-0.10805109293143114,0.4692,-0.024882974693372147,-0.1022777863279899,0.5088,-0.02678028456729486,-0.10572922440581349,0.506,-0.026916710180002804,-0.10500891288367989,0.5136,0.3542985585185595,-0.11025958838339248,0.31896
6.5600000000000005,0.05521904675294675,-0.1079927567587521,0.4696,-0.024194218339026553,-0.10225857600838058,0.504,-0.025631832969372517,-0.10626500882808927,0.5096,-0.026307753712296683,-0.10619627349125135,0.512,0.35350328220467386,-0.11035062238158856,0.31944
6.58,0.055316096961526603,-0.11066299853693985,0.466,-0.023221513479818105,-0.10649230342263445,0.5,-0.024509350266822313,-0.11069349776791501,0.502,-0.025699571568771427,-0.11021929951339166,0.512,0.3527080058907882,-0.11044165637978465,0.31992
6.6000000000000005,0.05361990598855813,-0.108011145212962,0.4732,-0.024138020481575977,-0.10603170338666916,0.504,-0.025317772905394536,-0.1078830378536609,0.508,-0.026968382054994817,-0.10946453421808208,0.5116,0.35191272957690256,-0.11053269037798072,0.3204
6.62,0.05226670103777295,-0.1085363175279667,0.4676,-0.024834959141788317,-0.10649129998846217,0.504,-0.025917917013384754,-0.10736301506155592,0.5056,-0.027967976182821503,-0.1096481506448335,0.5112,0.3511174532630169,-0.1106237243761768,0.32088
6.640000000000001,0.054314377164177606,-0.11018063943739771,0.4716,-0.022218217133552563,-0.10603077248669415,0.5064,-0.023215943724510014,-0.10510502558196143,0.5048,-0.02565238933385498,-0.11043004948878807,0.5088,0.35032217694913126,-0.11071475837437289,0.32136000000000003
6.66,0.05501553784305927,-0.10925305493101546,0.47,-0.020973006563855024,-0.10691546133895599,0.5044,-0.02179809362758862,-0.10729241209785953,0.5036,-0.02461321246523583,-0.10795860224639592,0.5056,0.34952690063524566,-0.11080579237256896,0.32184
6.68,0.059014824535813,-0.10930567187041165,0.466,-0.01651737081248162,-0.10865202032067935,0.504,-0.016959559094600604,-0.10654942967258267,0.5044,-0.020085499818846372,-0.10549892079523158,0.5076,0.34873162432136,-0.11089682637076505,0.32232
6.7,0.05873984901488872,-0.10884403560907967,0.4652,-0.016336274275993327,-0.10973513301499456,0.5016,-0.016546383994531795,-0.10428498755592641,0.504,-0.019825308583270352,-0.1022305850545878,0.5068,0.34793634800747436,-0.11098786036896112,0.32280000000000003
6.72,0.059886088764511965,-0.10934485492478675,0.4684,-0.014559969537003113,-0.10829213077010466,0.5,-0.01468121903888597,-0.1040373537310746,0.5012,-0.018037372948744326,-0.10449039425748043,0.5104,0.3471410716935887,-0.1110788943671572,0.32328
6.74,0.057451372077576585,-0.10544437632613658,0.4624,-0.016282903290574406,-0.10668913133926314,0.4996,-0.016306591026682197,-0.10233304565845537,0.5056,-0.019807425160742728,-0.10413000334126346,0.5076,0.34634579537970306,-0.11116992836535329,0.32376
6.76,0.05904454276880449,-0.10618893018909006,0.4672,-0.014002435525174956,-0.10737906726384606,0.4984,-0.013970849012615813,-0.10053971827753329,0.502,-0.017750610773562155,-0.10184147692581598,0.508,0.3455505190658174,-0.11126096236354936,0.32424000000000003
6.78,0.0617335038472629,-0.10564199397470447,0.4692,-0.010525418995409755,-0.10985500919938261,0.4956,-0.01064041102550112,-0.10270260493903292,0.5084,-0.014532404312962953,-0.10094422707570047,0.5116,0.34475524275193176,-0.11135199636174545,0.32472
6.8,0.0627683592748357,-0.10417082655031909,0.464,-0.008625047647258384,-0.1096020648094184,0.4956,-0.008937538013922958,-0.10542589949249566,0.5008,-0.012643104009237252,-0.10265082825533145,0.5096,0.34395996643804616,-0.11144303035994153,0.3252
6.82,0.06277400377561748,-0.10640526363981258,0.4664,-0.007611406863511108,-0.11060375067001489,0.5004,-0.007988937844956365,-0.10757210724227861,0.5036,-0.011544191546314295,-0.10222050205498379,0.512,0.3431646901241605,-0.1115340643581376,0.32568
6.84,0.0617969899370014,-0.1083264038727746,0.4716,-0.007589335108299602,-0.10605707929627811,0.5,-0.007971541882154626,-0.10368817083765153,0.5016,-0.01157194667787341,-0.10178625873427144,0.5092,0.34236941381027486,-0.11162509835633369,0.32616
6.86,0.06259931296976347,-0.10894970453569208,0.4708,-0.005759651103014538,-0.10947781642328987,0.5008,-0.006121663078603538,-0.10736616470427632,0.5024,-0.009938559835121433,-0.10673435047482702,0.5108,0.3415741374963892,-0.11171613235452978,0.32664000000000004
6.88,0.06472161124966012,-0.11024504563145074,0.4696,-0.0026414686534117875,-0.11161542008457627,0.5036,-0.0030234406908865113,-0.10668180130389196,0.502,-0.007039298584702195,-0.10815929264062561,0.51,0.34077886118250356,-0.11180716635272585,0.32712
6.9,0.06723537099170095,-0.10994596016260143,0.4672,0.000750550286514111,-0.10975146024330752,0.5036,0.00018883188359864107,-0.10579358691270395,0.4992,-0.0039939075035898206,-0.10527818217400402,0.5116,0.3399835848686179,-0.11189820035092193,0.3276
6.92,0.06421205786640712,-0.11003608976457431,0.4652,-0.001323616849403497,-0.10863010857629483,0.506,-0.0020724671494168198,-0.10515085659939818,0.502,-0.006664527108632103,-0.10363973109880449,0.5092,0.33918830855473225,-0.111989234349118,0.32808000000000004
6.94,0.06334288977889169,-0.11013627577839592,0.4716,-0.0013061698803736989,-0.11014700366803795,0.5,-0.00229960079167773,-0.10521962196035416,0.5024,-0.00743578603978804,-0.10341797046864423,0.5092,0.3383930322408466,-0.11208026834731409,0.32856
6.96,0.0616970189841828,-0.10954273544283065,0.47,-0.002010239999947598,-0.10955778005575761,0.5008,-0.0031020745109836797,-0.10463174553614377,0.498,-0.008815890719067798,-0.1005638499327625,0.5072,0.337597755926961,-0.11217130234551018,0.32904
6.98,0.05627947001987095,-0.10859192323581164,0.4712,-0.006279159815005619,-0.10539647989463244,0.4996,-0.0074536984536343765,-0.1037455453684372,0.5052,-0.013734351488011293,-0.09907980921655972,0.5072,0.33680247961307536,-0.11226233634370625,0.32952000000000004
7.0,0.057963892279406015,-0.10519265752579009,0.4704,-0.0033924577247397623,-0.1027194171384763,0.5,-0.004632631609194242,-0.1039464064472336,0.5,-0.011348152894648219,-0.10102954969877197,0.5048,0.3360072032991897,-0.11235337034190233,0.33
7.0200000000000005,0.05700056387189336,-0.10753544720956959,0.4736,-0.0034314728934827883,-0.10262375364353961,0.4984,-0.004673211795511739,-0.10377559952910015,0.5056,-0.011710770446078973,-0.10152424598279398,0.4988,0.33492392484947725,-0.11203660754949914,0.3304
7.04,0.05571983328178102,-0.10393273431164357,0.4776,-0.0039290647436830365,-0.1010976276246274,0.4996,-0.005248044952556771,-0.10268241123059124,0.5072,-0.012768636151440749,-0.10143276769579426,0.5068,0.3338406463997648,-0.11171984475709595,0.33080000000000004
7.0600000000000005,0.056960007216360575,-0.10625150899304854,0.47,-0.001919157460521805,-0.10190396687814023,0.5008,-0.0033361778850644667,-0.10310138309408963,0.5052,-0.011172801548913156,-0.10605393582217613,0.506,0.33275736795005234,-0.11140308196469277,0.33120000000000005
7.08,0.06028040482263549,-0.10505802889860094,0.4708,0.002183668017639326,-0.10340617500485068,0.5,0.0004418816928790278,-0.10103941803228596,0.506,-0.007541253418382935,-0.10613229246016262,0.5004,0.3316740895003399,-0.11108631917228959,0.3316
7.1000000000000005,0.05735890230348029,-0.10535167877976644,0.4688,9.26171950749449e-05,-0.1056740928737423,0.4952,-0.0019613253281075445,-0.10193827587515397,0.508,-0.010106508653247812,-0.10695820530198566,0.5024,0.33059081105062743,-0.11076955637988639,0.332
7.12,0.05506147935819997,-0.10180932585190479,0.4708,-0.0013626255419821377,-0.10286304238179407,0.4964,-0.0038621049242077744,-0.09866045605510046,0.5084,-0.012285751422832974,-0.10469661938420445,0.504,0.32950753260091503,-0.11045279358748321,0.33240000000000003
7.140000000000001,0.056793756279535104,-0.10159283224292238,0.4736,0.0013241494411357138,-0.1053104884533511,0.4952,-0.0015880595551829473,-0.10017596815965887,0.5012,-0.010054790244210587,-0.10749544478473148,0.504,0.3284242541512025,-0.11013603079508001,0.33280000000000004
7.16,0.05389284488610375,-0.1026086153764904,0.4736,-0.0006096634572585714,-0.10585683655202938,0.4948,-0.004042435362099835,-0.09949888445160789,0.5024,-0.012421765118748741,-0.10859760414668594,0.4996,0.3273409757014901,-0.10981926800267683,0.3332
7.18,0.0510006545457609,-0.10320548126969865,0.4752,-0.002751170976931465,-0.10430965165258956,0.4956,-0.006886407542218703,-0.10094836104398096,0.5008,-0.01489789532338249,-0.10686636953292596,0.5044,0.3262576972517777,-0.10950250521027366,0.3336
7.2,0.05121461882090748,-0.10046474884935049,0.474,-0.0019128448790804186,-0.10627518945394515,0.4992,-0.006581940284988575,-0.10185227015819048,0.5036,-0.014205986374574417,-0.10607319698563233,0.504,0.3251744188020652,-0.10918574241787046,0.334
7.22,0.05079712036231325,-0.10410354288059898,0.4772,-0.0018080536804272072,-0.10861366783593035,0.4984,-0.006933103271429964,-0.1045514773628448,0.5116,-0.014103647228944834,-0.11095776091539283,0.5,0.3240911403523528,-0.10886897962546728,0.3344
7.24,0.04696593641826326,-0.1021329077219709,0.4732,-0.005111781687691768,-0.10765242910052675,0.4968,-0.010909133438625573,-0.10566773378464593,0.5104,-0.017325188714767556,-0.11169411960490574,0.51,0.3230078619026403,-0.10855221683306408,0.3348
7.26,0.0517972996060917,-0.10376315538460078,0.4732,6.207622001071229e-05,-0.1100726191511577,0.4944,-0.006496699459551811,-0.10756362593873814,0.5124,-0.012148375588988743,-0.11150450467726623,0.5056,0.3219245834529279,-0.1082354540406609,0.3352
7.28,0.05384432670078418,-0.10615567339336612,0.4772,0.002466827085761446,-0.11228514756921981,0.4964,-0.004984002320748664,-0.1077682890367768,0.5112,-0.00991311304678121,-0.11250870276351854,0.5076,0.32084130500321545,-0.10791869124825772,0.3356
7.3,0.05070400294848301,-0.10625997737625244,0.4784,-0.0003921831999364528,-0.1101872332371162,0.4984,-0.008802037703552246,-0.10984673079939346,0.512,-0.01301399039495158,-0.11236011705022204,0.5076,0.319758026553503,-0.10760192845585453,0.336
7.32,0.053733927826348074,-0.1051146756398272,0.4808,0.002827404455789605,-0.10867521715260044,0.498,-0.006539432756496424,-0.11026619738518555,0.5076,-0.010177296986003979,-0.10924671057665587,0.5024,0.31867474810379054,-0.10728516566345134,0.33640000000000003
7.34,0.05243397428083964,-0.10560030433522534,0.48,0.0017738572904020485,-0.10907947712116513,0.4912,-0.008530491752751671,-0.10971559113844949,0.5044,-0.011551460002836796,-0.10939393998753921,0.5,0.31759146965407814,-0.10696840287104815,0.3368
7.36,0.05376654623157906,-0.1076562636685447,0.4868,0.0033625119117774434,-0.11079495250208465,0.494,-0.007946533363227485,-0.11284550166549738,0.5032,-0.010207358533208713,-0.1114287059542005,0.5024,0.31650819120436563,-0.10665164007864496,0.3372
7.38,0.04970993990204104,-0.1049798756825328,0.4864,-0.0006300382547803877,-0.10863754075422226,0.496,-0.012900991407506404,-0.10974197654903801,0.5084,-0.014253078785702524,-0.10881821522683993,0.5076,0.31542491275465323,-0.10633487728624177,0.3376
7.4,0.04552401739496851,-0.10836536971137248,0.482,-0.0045757920736189586,-0.1086978888673518,0.4956,-0.01790739034351052,-0.10675969966475678,0.5072,-0.018186472481929332,-0.10402756959004142,0.5024,0.3143416343049407,-0.10601811449383859,0.338
7.42,0.04908130073003907,-0.10852217871508424,0.4772,-0.0008448931598205604,-0.10704371949424143,0.496,-0.01514315810208954,-0.10619090173500813,0.5084,-0.014276220220120126,-0.10549591782930424,0.502,0.3132583558552283,-0.10570135170143541,0.3384
7.44,0.045623033402736025,-0.1083058106009326,0.4856,-0.004006807988509779,-0.1073795658968633,0.4992,-0.01923256728366133,-0.10628450586173262,0.5108,-0.01709257972543849,-0.10584248044567823,0.508,0.31217507740551587,-0.10538458890903221,0.3388
7.46,0.043802177133911255,-0.110665241181169,0.482,-0.005665536718014732,-0.11059660826782569,0.502,-0.021817298245977234,-0.10694858763951456,0.508,-0.018400101045635404,-0.10945563440720407,0.5032,0.3110917989558034,-0.10506782611662903,0.3392
7.48,0.04397133244163899,-0.11018106503244869,0.484,-0.005195191234384135,-0.1109997906604091,0.504,-0.02213375234914954,-0.10608811556107414,0.5072,-0.017371239938012754,-0.1097438796563252,0.5028,0.31000852050609096,-0.10475106332422583,0.3396
7.5,0.04270625720390896,-0.10793618261525158,0.4792,-0.006267856234741459,-0.11018277370077026,0.5024,-0.023827918848911566,-0.10540841656064906,0.5064,-0.017798273965529625,-0.10843778711152399,0.4996,0.3089252420563785,-0.10443430053182265,0.33999999999999997
7.5200000000000005,0.040214488254432475,-0.10575597118819362,0.4828,-0.00860906413891284,-0.10985485210047125,0.5036,-0.02667507165110882,-0.10412405469650789,0.5052,-0.019284526692187613,-0.10578114569708406,0.5024,0.30784196360666605,-0.10411753773941947,0.3404
7.54,0.03902713183722699,-0.10479162302706882,0.4888,-0.009618682746304574,-0.1084503955143754,0.5072,-0.028040144979212117,-0.1040216167569,0.5084,-0.019271406857473534,-0.10436011798869944,0.5,0.30675868515695365,-0.10380077494701628,0.3408
7.5600000000000005,0.038555054808064586,-0.10835060203543628,0.4892,-0.009747234091768791,-0.11196210737380966,0.5044,-0.02851954621383452,-0.10769564532371133,0.5064,-0.01839188502782205,-0.10728087230326416,0.4992,0.30567540670724114,-0.10348401215461309,0.3412
7.58,0.04381625074510164,-0.10785103481571715,0.4876,-0.00413362842274243,-0.1122545992643842,0.4988,-0.023391890754634055,-0.10701968984244661,0.508,-0.011662645538558503,-0.10484890993744785,0.5032,0.30459212825752874,-0.1031672493622099,0.3416
7.6000000000000005,0.04449859098092393,-0.1060581879266425,0.4824,-0.0029995569951920464,-0.11018413045484259,0.4996,-0.02271977202309684,-0.10688084527362349,0.5056,-0.009362710126946028,-0.10419713522589814,0.502,0.3035088498078163,-0.1028504865698067,0.342
7.62,0.04400751191221054,-0.10469688671298072,0.4808,-0.0031804254178937584,-0.10895405863262604,0.4964,-0.02326920931548668,-0.10882509444227394,0.506,-0.008468592617521255,-0.10329515013022415,0.4992,0.30242557135810383,-0.10253372377740354,0.3424
7.640000000000001,0.045917846312971064,-0.1070770802886751,0.4852,-0.0009902396398007197,-0.10887111266259324,0.4944,-0.021541865884768113,-0.10930238398915201,0.5092,-0.005572776139016958,-0.10339153095857205,0.5088,0.3013422929083914,-0.10221696098500034,0.3428
7.66,0.046690752298979246,-0.1023711100621422,0.4796,0.0002719126848269099,-0.10749630262413894,0.4992,-0.02085373253221264,-0.1102861875269225,0.5056,-0.003702024434529706,-0.10269973547472287,0.504,0.3002590144586789,-0.10190019819259716,0.3432
7.68,0.04558729806723364,-0.10151507776431792,0.4772,-0.00046253631118825067,-0.10762752574538716,0.4972,-0.02213382917357158,-0.11225527137136292,0.5068,-0.00405937600903864,-0.10304190853944756,0.5068,0.2991757360089665,-0.10158343540019397,0.34359999999999996
7.7,0.04108415093380853,-0.10442152385788801,0.4836,-0.004626631778291843,-0.10624558060357604,0.4996,-0.0266973417100321,-0.11098672431951163,0.5076,-0.007747711095191178,-0.10427650161691875,0.5028,0.29809245755925406,-0.10126667260779078,0.344
7.72,0.04010015234802157,-0.10527314601831159,0.4868,-0.0052543318768884534,-0.10682331711442361,0.4996,-0.02737162814968833,-0.11413775667671236,0.5124,-0.0076422676932722524,-0.1072229304068798,0.5056,0.2970091791095416,-0.1009499098153876,0.3444
7.74,0.04116334987106286,-0.10375247090848393,0.4848,-0.0037769129721910827,-0.10736079461361997,0.5024,-0.025929540624466414,-0.11406097966524942,0.5108,-0.00550377735645542,-0.1087090045530485,0.5044,0.29592590065982916,-0.10063314702298441,0.3448
7.76,0.03652870118727514,-0.10098246811445874,0.4836,-0.008039085683172376,-0.10669435707329508,0.506,-0.030119030194350842,-0.11420210298162892,0.5116,-0.009056494591435852,-0.10691943790961077,0.5044,0.29484262221011676,-0.10031638423058123,0.3452
7.78,0.03831775210863904,-0.10434696129817499,0.4824,-0.005955389584316414,-0.1092170445811677,0.5024,-0.02790772705288548,-0.1134391504856284,0.508,-0.006519532172745398,-0.10530128894618836,0.506,0.29375934376040425,-0.09999962143817803,0.3456
7.8,0.04045573520731476,-0.10619932202402556,0.4836,-0.0035497851063265237,-0.10912736073905392,0.5064,-0.025281105275875446,-0.1143911004877536,0.504,-0.003521300530501096,-0.10801434153235456,0.5004,0.29267606531069185,-0.09968285864577485,0.346
7.82,0.041934294705179016,-0.10685483458767633,0.4744,-0.0019140034497950025,-0.10720096884949508,0.5068,-0.023150667682123163,-0.11235867038254564,0.5056,-0.0009338243683943979,-0.10664774873790113,0.5008,0.29159278686097934,-0.09936609585337165,0.3464
7.84,0.044772598193026925,-0.10776365134534784,0.4796,0.0011467139677013407,-0.1088344689068173,0.502,-0.019540760405338413,-0.11027632430201958,0.5004,0.003081064177412739,-0.11009059619070845,0.4952,0.29050950841126694,-0.09904933306096848,0.3468
7.86,0.04537041167907301,-0.10471560456799311,0.4812,0.002168229516524467,-0.10721765836726876,0.5044,-0.017935617616312977,-0.11054152093240684,0.4988,0.004904819387432759,-0.10735634251637191,0.4988,0.2894262299615545,-0.09873257026856529,0.3472
7.88,0.042149046798046846,-0.10761274335800786,0.4828,-0.0005448835322352707,-0.10619262527821052,0.5044,-0.020126508862437005,-0.10855328932877355,0.5,0.0028417365294757914,-0.10773949287669916,0.5016,0.288342951511842,-0.0984158074761621,0.34759999999999996
7.9,0.041772541023492094,-0.10748694765360005,0.4864,-0.0003501644288787993,-0.10576999294147925,0.5056,-0.019398896438886686,-0.10972831551385837,0.4988,0.0037235512818854927,-0.10843491617371397,0.5052,0.2872596730621296,-0.09809904468375891,0.348
7.92,0.0417550540666031,-0.10440814292375836,0.4788,0.0003953311927364481,-0.10713714205874528,0.5032,-0.018045339576703522,-0.10953488094248233,0.5032,0.0051856702540005175,-0.1056962528830248,0.5,0.2861763946124172,-0.09778228189135572,0.3484
7.94,0.03882206622749254,-0.10153660352193683,0.4804,-0.0018539371770388328,-0.10287987189414685,0.4996,-0.01959978273323339,-0.10449404474577897,0.5036,0.003620591736487348,-0.10369116744958265,0.506,0.28509311616270466,-0.09746551909895253,0.3488
7.96,0.03934153299846851,-0.1020998228177405,0.4768,-0.0007361678394584708,-0.10400236472518268,0.5,-0.017837191074506674,-0.10169456169438224,0.506,0.005090697208939826,-0.10146001899228413,0.4996,0.28400983771299226,-0.09714875630654936,0.34919999999999995
7.98,0.042529961430151614,-0.10544718488574058,0.4768,0.0027402631129656223,-0.10875485744810603,0.4972,-0.013631042726093336,-0.10162420675972424,0.5056,0.00881572373813146,-0.1032852217270857,0.4952,0.28292655926327975,-0.09683199351414616,0.34959999999999997
8.0,0.0412308449845314,-0.10354057080916998,0.4788,0.001796410010449813,-0.1069265826790451,0.5,-0.013981118299980892,-0.1040148417489932,0.5016,0.007940351832693418,-0.10786059939716047,0.4964,0.28184328081356735,-0.09651523072174298,0.35
8.02,0.04111741773219168,-0.10602651720114814,0.4776,0.001994673330794689,-0.10666236647229899,0.4968,-0.013290810449212091,-0.1057967125708718,0.508,0.008149554770526379,-0.10760528580465518,0.4996,0.28071409132980385,-0.09679371526921195,0.35053599999999996
8.040000000000001,0.041839606855538156,-0.10861983543607823,0.474,0.00308430821150443,-0.10917002926956493,0.4996,-0.011836194299149989,-0.10979628378987838,0.5096,0.009246205505837502,-0.10952638135917532,0.5032,0.2795849018460403,-0.09707219981668096,0.351072
8.06,0.04350932832838385,-0.10871245501256821,0.478,0.004999810147242628,-0.10824870122757752,0.5004,-0.00943840243294727,-0.10858035188057995,0.5108,0.01123771995907268,-0.10795601737911548,0.4976,0.2784557123622768,-0.09735068436414993,0.351608
8.08,0.044977063256694656,-0.11016472857117954,0.4748,0.0066712895266099895,-0.11033840288029503,0.4976,-0.00727650884076927,-0.11005990643209511,0.5072,0.01297223735379859,-0.10683038492857325,0.5012,0.2773265228785133,-0.0976291689116189,0.35214399999999996
8.1,0.04859079322062234,-0.1111206277562942,0.4704,0.010385194888670445,-0.10931828463422807,0.4992,-0.003086064893480075,-0.1092780712311127,0.5128,0.016882456168859458,-0.1057107437526561,0.4964,0.27619733339474983,-0.09790765345908788,0.35268
8.120000000000001,0.04419556974379483,-0.10914958866696306,0.4732,0.005944979482552509,-0.11026791972640829,0.4996,-0.006982953344046945,-0.11042490233056623,0.5096,0.01268377649067676,-0.10631641538200916,0.4996,0.2750681439109862,-0.09818613800655687,0.35321600000000003
8.14,0.04676466125819645,-0.10829902517553755,0.4692,0.008546356690891188,-0.10742453502460224,0.4984,-0.0038051396085774995,-0.10807621765720278,0.5064,0.015649354131830676,-0.10543749034166972,0.4968,0.2739389544272227,-0.09846462255402584,0.353752
8.16,0.04691757300827727,-0.10635584021935417,0.4672,0.008606988269486485,-0.10835003245466047,0.5016,-0.003328723349027262,-0.1078294570704265,0.5092,0.015985099667126426,-0.10827617577457786,0.4952,0.27280976494345927,-0.09874310710149482,0.354288
8.18,0.0427225259899666,-0.10823197274842641,0.4732,0.0043762708406042935,-0.11132496924724584,0.5056,-0.007076999386785073,-0.10949713637303328,0.5104,0.012167790027491002,-0.10754460564940137,0.4916,0.27168057545969576,-0.09902159164896379,0.354824
8.2,0.046304751402678306,-0.10497045389433751,0.474,0.008094477513216384,-0.10974841631648564,0.5008,-0.0030847096096389523,-0.1081091067256988,0.5108,0.016427468192121944,-0.10636275118299802,0.4892,0.27055138597593226,-0.09930007619643276,0.35535999999999995
8.22,0.04858974692331628,-0.10977276142036617,0.4724,0.010771353185887345,-0.11340916264420052,0.4988,-0.0004428383344074593,-0.11142808629751491,0.5056,0.01942394568522959,-0.10999110021906557,0.4888,0.2694221964921687,-0.09957856074390176,0.355896
8.24,0.045735058915867065,-0.10847043899055521,0.4752,0.008483815325104513,-0.1139349195401142,0.4984,-0.002723772974640821,-0.11538818447051108,0.5052,0.017520616844484197,-0.1093743399271475,0.488,0.2682930070084052,-0.09985704529137074,0.35643199999999997
8.26,0.04795039276725155,-0.10537736237802492,0.4732,0.011288595195575622,-0.11289350259119936,0.4952,0.00015413122428038122,-0.11394373292377268,0.5084,0.02079287102587651,-0.10773020488319371,0.4876,0.2671638175246417,-0.1001355298388397,0.356968
8.28,0.04832790020390972,-0.10611505308140286,0.4728,0.012257450186672729,-0.10992187510811195,0.4968,0.0012889057336557277,-0.11221579944966929,0.5044,0.022434058211300213,-0.1066469918529137,0.486,0.2660346280408782,-0.10041401438630869,0.357504
8.3,0.053674074755535525,-0.1045450813296625,0.4696,0.01803261558081812,-0.11162146511679612,0.492,0.007170301744160269,-0.1106428318916152,0.502,0.02882096718788711,-0.10625500200121869,0.4832,0.2649054385571146,-0.10069249893377769,0.35804
8.32,0.05124258558385236,-0.1079693871705903,0.4716,0.01612246395869545,-0.11173298722729208,0.4932,0.0054215935365730305,-0.11231334227140045,0.504,0.027418138769635,-0.10675692246116317,0.4784,0.2637762490733511,-0.10097098348124665,0.358576
8.34,0.04957625770060049,-0.11096079785239467,0.4712,0.01489288520655771,-0.11138874443634438,0.4912,0.004404672014610305,-0.114756637434359,0.5,0.02680350379944847,-0.10794030710781703,0.482,0.2626470595895876,-0.10124946802871562,0.359112
8.36,0.05035354277240757,-0.10939249315362183,0.4728,0.015959065853353705,-0.1128268482538883,0.4912,0.005859842470048381,-0.11478966105889649,0.5056,0.02876688086620984,-0.10722756231888621,0.4784,0.26151787010582417,-0.1015279525761846,0.35964799999999997
8.38,0.04842386078082204,-0.10540042902544723,0.4724,0.014345878173339087,-0.10715147828042663,0.4956,0.004593802868281229,-0.11301695102526789,0.5016,0.027913457282110362,-0.10254830462501331,0.4824,0.26038868062206055,-0.1018064371236536,0.360184
8.4,0.051371244911155585,-0.10609925688887285,0.4772,0.017670991350460984,-0.10809875286509255,0.4952,0.008247836870638372,-0.11156463625581522,0.4972,0.03181332502259297,-0.10238665898698888,0.4776,0.25925949113829705,-0.10208492167112257,0.36072
8.42,0.046879277107176806,-0.1062856032276891,0.48,0.01356506754006806,-0.1066232933080023,0.4932,0.004541335218583587,-0.11008270220426235,0.4944,0.028134930901844938,-0.10362175720761611,0.4816,0.2581303016545336,-0.10236340621859155,0.361256
8.44,0.04287264990212793,-0.10281439058085916,0.4768,0.009913027344839814,-0.10603908304919835,0.4936,0.0011872971808028056,-0.10675251176888137,0.492,0.024564648741492154,-0.10595381083247546,0.4884,0.2570011121707701,-0.10264189076606052,0.361792
8.46,0.042765398647331004,-0.09996484597119581,0.4752,0.010153769447961824,-0.10367507974238396,0.4924,0.00165816128279344,-0.10566891874614757,0.4924,0.024657570752359612,-0.10626352904699297,0.488,0.2558719226870065,-0.10292037531352952,0.36232800000000004
8.48,0.044598841278744986,-0.0991149122056196,0.4768,0.012251146362394322,-0.10248836582105927,0.4936,0.004056781462211633,-0.10517435178341913,0.4908,0.02635762301332068,-0.1115026465684615,0.4912,0.25474273320324303,-0.1031988598609985,0.362864
8.5,0.03869054033941837,-0.09520042902031059,0.4788,0.006637061338765237,-0.1018733775056278,0.4956,-0.001088954406382731,-0.10414868230527866,0.4944,0.020475558835919092,-0.11122575042333634,0.488,0.25361354371947953,-0.10347734440846747,0.3634
8.52,0.039298180487407935,-0.09762750759215469,0.4748,0.007542969193920637,-0.10354756798303949,0.4972,0.000557177195102581,-0.10698800602893993,0.496,0.02121461220203247,-0.11241007739516554,0.4864,0.252484354235716,-0.10375582895593644,0.363936
8.540000000000001,0.039957152035474494,-0.09881020656252075,0.4812,0.008641368520498436,-0.10335901553836456,0.496,0.0024621502559356323,-0.1049761821283552,0.4956,0.02239017225129976,-0.10938352374540641,0.4924,0.25135516475195246,-0.10403431350340545,0.364472
8.56,0.04066305781053225,-0.10022250725450305,0.4772,0.00976933676333887,-0.10264859259577243,0.4956,0.004396501121001379,-0.10126915489367623,0.4968,0.023533276958834014,-0.10734547129678058,0.4916,0.25022597526818896,-0.10431279805087441,0.365008
8.58,0.0394746977965476,-0.1025663320843549,0.4844,0.008959801411720975,-0.10640292691190484,0.4972,0.00410986461601917,-0.10225619342759013,0.5028,0.022380388833414495,-0.10538068457170822,0.4876,0.24909678578442548,-0.10459128259834338,0.365544
8.6,0.04349121058406345,-0.10125673348445798,0.4804,0.01327963793774972,-0.10566958965596782,0.4972,0.008973868101895733,-0.10341396690654794,0.4996,0.0264545985170858,-0.10576327617538618,0.4912,0.24796759630066198,-0.10486976714581236,0.36608
8.620000000000001,0.041696673286064224,-0.10519352475954556,0.484,0.011804228696906427,-0.10776039521533566,0.4988,0.008200225435231454,-0.10605117910086019,0.4992,0.02471598458997567,-0.1078913648699749,0.4948,0.2468384068168984,-0.10514825169328136,0.36661600000000005
8.64,0.04577152643188134,-0.10500866297237071,0.48,0.01623751428853907,-0.1071701728205358,0.496,0.01341191612213429,-0.1047806486923129,0.4988,0.02887237536603451,-0.10736127278119996,0.4896,0.24570921733313492,-0.10542673624075033,0.36715200000000003
8.66,0.04148112875199312,-0.10450134072834885,0.4808,0.012237546820887908,-0.10593405173438043,0.5024,0.010331988545313003,-0.10541696110423476,0.4976,0.024842335958687182,-0.10178657410311609,0.4904,0.2445800278493714,-0.10570522078821931,0.367688
8.68,0.044095127755078435,-0.1047421116794616,0.4816,0.015197859701003145,-0.10579719548675759,0.4984,0.014208871912458306,-0.10449816728179567,0.4976,0.02790450787353214,-0.1016928059990467,0.4848,0.24345083836560794,-0.10598370533568828,0.368224
8.700000000000001,0.04317936102493512,-0.10649919000085559,0.4784,0.014516693963407311,-0.10582060112608097,0.4916,0.014553578355628621,-0.10670104520943027,0.4996,0.02737684720442435,-0.10299336488206691,0.4884,0.24232164888184435,-0.10626218988315728,0.36876000000000003
8.72,0.0484972871122181,-0.10333729782298735,0.4756,0.01992988237988614,-0.1030323505652466,0.496,0.020817521861850447,-0.10507986326937144,0.4924,0.032759688267746605,-0.10380398406695536,0.4884,0.24119245939808084,-0.10654067443062624,0.369296
8.74,0.04597854246417009,-0.10478548488936035,0.4756,0.01763595875096816,-0.10420475134115936,0.494,0.019157857261745927,-0.10332954869623966,0.4932,0.030196789050755065,-0.10569798843871797,0.4928,0.24006326991431737,-0.10681915897809523,0.369832
8.76,0.045217599813432596,-0.10533710259200187,0.4808,0.017017226919601676,-0.10151679470957689,0.4944,0.019016909855231485,-0.10347779402350589,0.4964,0.029060716377557787,-0.10248680339189632,0.4924,0.23893408043055386,-0.1070976435255642,0.37036800000000003
8.78,0.040210470743886444,-0.10442436169612258,0.4788,0.012060135591675777,-0.09954761270305741,0.4988,0.014577360767656478,-0.10065293095656848,0.4944,0.023408181464059572,-0.10121398123754166,0.4948,0.2378048909467904,-0.10737612807303318,0.370904
8.8,0.04139963269442548,-0.10378492420172601,0.4796,0.01329633472339594,-0.09878585328568017,0.4968,0.016117281267846624,-0.10762195478244435,0.4948,0.023717175844716186,-0.11018092020066961,0.494,0.2366757014630268,-0.10765461262050217,0.37144000000000005
8.82,0.03982659354590996,-0.10232864356504282,0.48,0.011913355655879459,-0.09917674987163848,0.4944,0.015029473660359284,-0.10570301578001363,0.49,0.021051054699534322,-0.10942018727461218,0.5004,0.2355465119792633,-0.10793309716797114,0.37197600000000003
8.84,0.044360276450436775,-0.10285041065925943,0.4808,0.0165119687890768,-0.09793625362229674,0.4944,0.02010956481550123,-0.10607280376323884,0.4832,0.024359168337644583,-0.10883864075515214,0.4956,0.23441732249549982,-0.10821158171544011,0.372512
8.86,0.04705020287877844,-0.10318901296966032,0.4816,0.019306306201747336,-0.09933569996497468,0.4916,0.023512188987731917,-0.10619266481946907,0.486,0.026176369163828643,-0.11185829781137954,0.488,0.23328813301173632,-0.1084900662629091,0.373048
8.88,0.04625140998796037,-0.10562492295014196,0.4804,0.0184968277144561,-0.10319483801673,0.4864,0.02315360535484155,-0.10648934530822801,0.4892,0.024414682698644868,-0.10921259608411156,0.4916,0.23215894352797273,-0.10876855081037809,0.373584
8.9,0.041594892874217075,-0.10930399782297813,0.4756,0.013798270721620301,-0.10526608701238199,0.4892,0.018703572922421845,-0.10674361516940073,0.4932,0.018695139692304845,-0.1133653365987677,0.4888,0.23102975404420925,-0.10904703535784706,0.37412
8.92,0.04290622189488945,-0.10968376357799989,0.4756,0.015057355897878114,-0.10725003735692844,0.492,0.019962187092744825,-0.10744994724870222,0.4912,0.01886163007953575,-0.11429466800082123,0.4876,0.22990056456044575,-0.10932551990531604,0.37465600000000004
8.94,0.04369390294058349,-0.10589834614608762,0.4772,0.015888745926781307,-0.107844806514122,0.492,0.02073610016839514,-0.10948760603708366,0.4876,0.01856131140877683,-0.1161584205302015,0.4896,0.22877137507668227,-0.10960400445278501,0.375192
8.96,0.04135330071248044,-0.10629227105410477,0.4772,0.01368554469507088,-0.10932993245343689,0.492,0.01843385852133377,-0.11053008213587545,0.4944,0.015131054290717367,-0.11642730408577204,0.4872,0.22764218559291868,-0.109882489000254,0.37572800000000006
8.98,0.040990496283673405,-0.10381014732645337,0.4764,0.013333324009564686,-0.11038095735047784,0.4968,0.018081416003495963,-0.1119110093215179,0.488,0.013583582625235494,-0.11492276924890454,0.4896,0.22651299610915518,-0.11016097354772299,0.37626400000000004
9.0,0.042891074835690116,-0.10290854336896611,0.4756,0.015420027732143836,-0.11003604720891517,0.49,0.02013108454843611,-0.10813330294120192,0.4924,0.014196391820662643,-0.11020305591983297,0.4916,0.2253838066253917,-0.11043945809519196,0.3768
9.02,0.04226823377471287,-0.1079651563719317,0.4792,0.015024069587211511,-0.11305806834100295,0.4904,0.019573013000621073,-0.11094002956248428,0.492,0.01218024747761758,-0.10903405688435787,0.4932,0.22481400008431426,-0.11037227913002623,0.377128
9.040000000000001,0.04449035275778337,-0.10439298814873403,0.4772,0.017475847002026302,-0.10841388946517987,0.4864,0.021851561543578424,-0.11148843251753374,0.49,0.013172083444043756,-0.10648352983276761,0.4968,0.2242441935432368,-0.1103051001648605,0.377456
9.06,0.0419614372119838,-0.10423392727991208,0.4868,0.015276671104899732,-0.10744395578468298,0.4904,0.019525438981706462,-0.10938999552881284,0.488,0.009662407363737253,-0.10768072322435146,0.4976,0.22367438700215936,-0.11023792119969478,0.377784
9.08,0.04372725266201576,-0.10338830263842981,0.484,0.017451223231944635,-0.10948584650685766,0.4912,0.021562577043767402,-0.10903680486535415,0.4888,0.010675871444148588,-0.10821338625012354,0.4932,0.22310458046108192,-0.11017074223452905,0.378112
9.1,0.044390400427889096,-0.1051773419330375,0.4804,0.018311188571289293,-0.10972407585192445,0.49,0.022299610498709682,-0.10669843657448363,0.4904,0.010493213727195864,-0.10670665489778901,0.4932,0.22253477392000448,-0.11010356326936332,0.37844
9.120000000000001,0.04362522598140046,-0.10627596571918357,0.48,0.01768763120688956,-0.10793208192882632,0.488,0.021461629052522004,-0.10841690152315878,0.494,0.008779675176462644,-0.1089939560292868,0.4952,0.22196496737892701,-0.1100363843041976,0.37876800000000005
9.14,0.04621496375369678,-0.10744149717849943,0.4744,0.020403729689793624,-0.10577061479554757,0.4864,0.023872787470322055,-0.11106964666815125,0.4924,0.010447418578329665,-0.10664750104630868,0.4916,0.22139516083784958,-0.10996920533903187,0.37909600000000004
9.16,0.04931055386263698,-0.10760248999799023,0.478,0.02352383936405632,-0.10625179942310801,0.4864,0.02664913002474526,-0.11167706748487226,0.488,0.012587915330839115,-0.10789422510537151,0.4976,0.22082535429677214,-0.10990202637386615,0.37942400000000004
9.18,0.04960327999645457,-0.1051798028638288,0.4812,0.02372220528373817,-0.10628375359519752,0.492,0.026625945564221088,-0.11247960234899042,0.4956,0.011936604560642333,-0.1087416108808789,0.49,0.22025554775569472,-0.10983484740870042,0.37975200000000003
9.200000000000001,0.05285851258675095,-0.10389633504536473,0.476,0.026833257240267288,-0.10622652423693782,0.4932,0.029479441447914603,-0.11349523325950825,0.4912,0.014251058135969498,-0.1084209044486567,0.494,0.21968574121461723,-0.1097676684435347,0.38008000000000003
9.22,0.05217350863766733,-0.10323449635670813,0.4736,0.0258762832013574,-0.10744308337064722,0.4896,0.02822543986811483,-0.11250205101857551,0.4876,0.012532913604937869,-0.1088417655729836,0.4948,0.2191159346735398,-0.10970048947836897,0.380408
9.24,0.0511834662114609,-0.10526721026851137,0.4752,0.02448803786819021,-0.10861274128001278,0.4896,0.026567174081875373,-0.11234553831413055,0.4928,0.010551347231363506,-0.10764857827315386,0.4956,0.21854612813246238,-0.10963331051320324,0.380736
9.26,0.048552467924039854,-0.10586122252570007,0.4756,0.021476842147116332,-0.11011579882106759,0.4864,0.02333172200526547,-0.11534316006378217,0.4928,0.00706402604550041,-0.11158079579404698,0.4944,0.21797632159138494,-0.10956613154803752,0.381064
9.28,0.04941470989338796,-0.10659313681628589,0.4764,0.0218917853120816,-0.11097956482850896,0.4844,0.02350000435916219,-0.11293785380351096,0.4888,0.007200005831453604,-0.1139932848089787,0.4928,0.2174065150503075,-0.10949895258287179,0.381392
9.3,0.045087547702087644,-0.10704120330092048,0.4744,0.01706511249876785,-0.11211388740428638,0.488,0.018412900007057916,-0.11207600309712876,0.488,0.0021224551168992434,-0.11053997356474611,0.4968,0.21683670850923004,-0.10943177361770606,0.38172
9.32,0.05027110354102822,-0.10547974959139872,0.4732,0.02171095051932682,-0.1136564149467742,0.486,0.022710223115958567,-0.11339176610996911,0.4928,0.0062303317086717614,-0.10958568244525431,0.4984,0.2162669019681526,-0.10936459465254034,0.382048
9.34,0.04750362726727447,-0.10615903686072248,0.472,0.018366871827437032,-0.11617871992688124,0.488,0.018789555571673264,-0.11507657609148948,0.496,0.0021061609074078604,-0.10834548736843963,0.4988,0.21569709542707516,-0.10929741568737461,0.382376
9.36,0.045837639973582416,-0.10610099029798774,0.4696,0.01614078226168921,-0.11380209887117812,0.4884,0.01580364806886448,-0.11450493946475163,0.4976,-0.0009175145453831021,-0.1085238092579555,0.4968,0.21512728888599772,-0.10923023672220888,0.382704
9.38,0.045489591797629375,-0.10223772142260225,0.4712,0.0151434457692851,-0.11120121016279741,0.4912,0.014043576857403752,-0.1098454721584613,0.4992,-0.002652364047101645,-0.10584568023391862,0.5,0.21455748234492025,-0.10916305775704316,0.38303200000000004
9.4,0.04779491101140408,-0.10290710685174609,0.4704,0.01666928068630392,-0.10961481205453447,0.4916,0.014730174295508462,-0.11121835067605389,0.4948,-0.0018437906727501315,-0.1077266577491967,0.4988,0.21398767580384281,-0.10909587879187743,0.38336000000000003
9.42,0.04501335722648229,-0.10194474802478778,0.47,0.013251253736947202,-0.11005853612429732,0.4896,0.010520142131270607,-0.11020913316597651,0.492,-0.005835041239081386,-0.1090451916778114,0.4992,0.21341786926276538,-0.1090286998267117,0.38368800000000003
9.44,0.04339948819701319,-0.1051501421314368,0.4772,0.010970783825815152,-0.11231524530261058,0.4884,0.007475146189006303,-0.10687751264219847,0.4952,-0.008503941340603074,-0.10456022006723219,0.4988,0.21284806272168796,-0.108961520861546,0.384016
9.46,0.04171469888950296,-0.10407413157170381,0.4792,0.008834464126204256,-0.11235854986013209,0.4944,0.00464402181207146,-0.10827962437813231,0.5012,-0.010851107540040698,-0.10370645937544253,0.4964,0.21227825618061047,-0.10889434189638025,0.384344
9.48,0.046875498103264426,-0.1065290577310173,0.48,0.013670129059671165,-0.11232452821747056,0.4944,0.008860616351491803,-0.10674204447796141,0.492,-0.005882240662005162,-0.10463067697477953,0.4908,0.21170844963953303,-0.10882716293121453,0.384672
9.5,0.04456894984452198,-0.1079545461110035,0.4788,0.010980230004308318,-0.11428780875280944,0.4984,0.005690194740320559,-0.10948444226402637,0.4988,-0.008125041683224504,-0.10478429510996787,0.4952,0.2111386430984556,-0.1087599839660488,0.385
9.52,0.043524196640823035,-0.10494495756836504,0.4784,0.009428797032412015,-0.11208255488901427,0.4948,0.0037587277463515143,-0.10647673933008,0.4948,-0.008817639678287182,-0.10549461815301153,0.4944,0.21056883655737818,-0.10869280500088309,0.385328
9.540000000000001,0.03877728190848222,-0.10728109788425325,0.4812,0.004223916979492569,-0.11021093700210163,0.4928,-0.0017228131776263905,-0.10564832505081131,0.496,-0.013084997882957413,-0.1054548438771558,0.4988,0.2099990300163007,-0.10862562603571735,0.385656
9.56,0.0405491109509353,-0.10735227319002207,0.4788,0.005709088671944211,-0.11069042109019515,0.4916,-0.0004144193953743347,-0.10507218885156394,0.496,-0.010731897728947119,-0.10910291709115218,0.5,0.20942922347522325,-0.10855844707055162,0.385984
9.58,0.04066941486506936,-0.10402681195650439,0.4776,0.00576928811474649,-0.10668481874163381,0.4928,-0.0006597792743117544,-0.10097460970644742,0.4972,-0.009857177358856115,-0.10675840350219679,0.5008,0.20885941693414584,-0.10849126810538591,0.386312
9.6,0.04090597981938571,-0.1005330571100056,0.4772,0.006063413007617344,-0.10535459788659485,0.4896,-0.0006809376176533956,-0.10117633330569889,0.498,-0.00877791108234664,-0.10599474901554404,0.5004,0.2082896103930684,-0.10842408914022018,0.38664
9.620000000000001,0.03758361989949059,-0.09906402487170435,0.4764,0.002861525283176293,-0.10434992563199846,0.4888,-0.003946913131447781,-0.09999368087125773,0.4904,-0.011110146549438434,-0.10386875542298224,0.4992,0.2077198038519909,-0.10835691017505444,0.38696800000000003
9.64,0.03751138146574323,-0.1030339943734088,0.476,0.0028702642558716997,-0.10686556263805687,0.4912,-0.0039457997439270795,-0.10087826646295127,0.4976,-0.010098535717332208,-0.1043993553314494,0.5048,0.2071499973109135,-0.10828973120988873,0.38729600000000003
9.66,0.03597609411580237,-0.1048306260058155,0.4792,0.001259358372939714,-0.10747319285205781,0.4932,-0.005696353022733336,-0.10219042720151718,0.494,-0.010745681174410989,-0.104618253542723,0.502,0.20658019076983605,-0.108222552244723,0.387624
9.68,0.03770350090612118,-0.10666045943970094,0.4804,0.002841492324256231,-0.10823482795754365,0.496,-0.004089893862247254,-0.10610488018197166,0.4976,-0.00799249175838442,-0.10602739356783522,0.502,0.20601038422875861,-0.10815537327955728,0.387952
9.700000000000001,0.037377331497281,-0.10928363118384932,0.4788,0.002584944114152547,-0.10797377455069104,0.4972,-0.004209106766835755,-0.1065294142974934,0.4972,-0.0067010450068032456,-0.10559112183533598,0.496,0.20544057768768115,-0.10808819431439154,0.38828
9.72,0.03966356531042633,-0.10843850389210113,0.4812,0.005123912490201471,-0.10814382055334852,0.4984,-0.0015655669669158655,-0.1052500640019186,0.4984,-0.0025566531550697304,-0.10410675754633737,0.4932,0.2048707711466037,-0.10802101534922583,0.388608
9.74,0.04054138622525174,-0.1083725060105589,0.4808,0.0062840377085671955,-0.1093887951042429,0.4932,-0.0002740656679983338,-0.10711102827309955,0.4928,0.00021450452955798198,-0.10454553358661774,0.4956,0.20430096460552627,-0.1079538363840601,0.388936
9.76,0.037810175592554056,-0.1084265270118436,0.4788,0.003777659991625677,-0.10818065376158716,0.4948,-0.002661230189990084,-0.10648322357119246,0.5004,-0.0006369634160339374,-0.10382472305163058,0.4884,0.20373115806444883,-0.10788665741889437,0.389264
9.78,0.03709251661633845,-0.10879825463771302,0.4824,0.0033950370970280675,-0.10797867049900728,0.4972,-0.0029296614795702946,-0.1084959220793029,0.4972,0.00048474917990798616,-0.10135103116309956,0.49,0.20316135152337142,-0.10781947845372865,0.389592
9.8,0.029494012823366313,-0.11153246510242279,0.4752,-0.003939866820320512,-0.10911029305241329,0.4972,-0.010178827120300573,-0.10927631110893635,0.502,-0.005276439901587495,-0.10428615054328506,0.488,0.20259154498229393,-0.10775229948856292,0.38992
9.82,0.028879648587331518,-0.10958507460597311,0.4812,-0.00430296721390912,-0.10688341926715311,0.4968,-0.01048737613197008,-0.11130888485004177,0.502,-0.00414014933892737,-0.10145271598230436,0.492,0.2020217384412165,-0.1076851205233972,0.390248
9.84,0.029164706294767778,-0.11442902596023433,0.484,-0.0038137196700909533,-0.11073300816904243,0.4984,-0.010096552047787139,-0.11337482952676746,0.4984,-0.0023887597970344144,-0.10493332815600649,0.4928,0.20145193190013908,-0.10761794155823147,0.390576
9.86,0.025763158494449878,-0.11421925376577756,0.4812,-0.006997276343529846,-0.11160273748436611,0.4992,-0.013253522236490303,-0.11228751122539928,0.5036,-0.0043013083354152375,-0.10676498275814893,0.494,0.20088212535906164,-0.10755076259306574,0.390904
9.88,0.024195097365822416,-0.10858975419327098,0.4848,-0.00844955997939611,-0.11019525926303249,0.4996,-0.01481645769906329,-0.10964677591100362,0.5064,-0.0046882599986599344,-0.10638509736546398,0.4924,0.20031231881798414,-0.10748358362790002,0.391232
9.9,0.02368715143585809,-0.10689496640533876,0.4848,-0.00892445868794754,-0.10821277217378683,0.4984,-0.015480886187733784,-0.10854533129337705,0.5032,-0.004135678131000876,-0.11063133537784693,0.4916,0.19974251227690673,-0.10741640466273429,0.39156
9.92,0.026851256286870198,-0.1051306253842522,0.4812,-0.0058394468498497885,-0.10799783955183384,0.5008,-0.012459954471510819,-0.10869900474538931,0.5052,0.00025427501016448204,-0.11025193140633165,0.4952,0.1991727057358293,-0.10734922569756856,0.391888
9.94,0.02446335066232626,-0.10345033330154474,0.4856,-0.008274791255056195,-0.10812861489729268,0.5,-0.01487997364674765,-0.1055212577200942,0.5072,-0.0007205367256787604,-0.1068962791911113,0.492,0.19860289919475185,-0.10728204673240284,0.392216
9.96,0.02735565270617094,-0.10240883993593318,0.482,-0.005241282602997012,-0.10499171203018286,0.4992,-0.01200292899815789,-0.10454617899628597,0.5044,0.003746989012541132,-0.10580996703718909,0.488,0.19803309265367436,-0.10721486776723711,0.392544
9.98,0.029615782854938044,-0.10043022096557132,0.48,-0.002721344104633758,-0.10450681650925815,0.498,-0.009643153387895682,-0.10505237500659495,0.5064,0.007803636716630086,-0.1054618696050276,0.4852,0.19746328611259695,-0.10714768880207139,0.392872
10.0,0.028220282713751495,-0.1039851070901959,0.4808,-0.003952680360066164,-0.10934380390105171,0.5036,-0.01090590168964353,-0.10732382119935127,0.5052,0.008255083095656816,-0.10696289984804384,0.4784,0.1968934795715195,-0.10708050983690566,0.3932
10.02,0.02554040489208205,-0.11080006317465238,0.4852,-0.006533350853396739,-0.11249941140791843,0.508,-0.013441105768267826,-0.11162556075037137,0.5056,0.007483557608462522,-0.11105410003264385,0.4856,0.1961892383007337,-0.10714285943240258,0.39378399999999997
10.040000000000001,0.027761465591530587,-0.10994473783652604,0.4804,-0.0042045235461101544,-0.10736770730089724,0.5072,-0.011105618889960166,-0.11219734036446612,0.5036,0.01148643613467672,-0.11183151633629378,0.4904,0.19548499702994784,-0.1072052090278995,0.394368
10.06,0.025182518342994457,-0.10899095021597494,0.4828,-0.006642463184398028,-0.10786077227165233,0.5032,-0.013486756456264348,-0.11346811715534606,0.5076,0.010688242472773902,-0.11016507559105324,0.486,0.19478075575916207,-0.10726755862339643,0.394952
10.08,0.021264705667780083,-0.1110676005129567,0.4856,-0.010299363589738,-0.1044938264713424,0.502,-0.017097773854390354,-0.11109518179657679,0.508,0.008471028331401951,-0.11126642697554653,0.4892,0.19407651448837626,-0.10732990821889335,0.395536
10.1,0.023227026314326348,-0.11228656819503752,0.4828,-0.007796340007097205,-0.106704055333737,0.4996,-0.014499477110358271,-0.11023569140059294,0.506,0.012132078144406745,-0.10973755521945874,0.49,0.19337227321759046,-0.10739225781439027,0.39611999999999997
10.120000000000001,0.027939098083624332,-0.11257232781183557,0.4816,-0.0023599489680363192,-0.105138516333312,0.4952,-0.008951386035864095,-0.10777803936029036,0.504,0.01862261310474097,-0.10827700902698893,0.4904,0.1926680319468046,-0.10745460740988719,0.396704
10.14,0.028809334599312803,-0.1150922059263613,0.4824,-0.0008119912280988273,-0.10539920245568378,0.4976,-0.00728993988762965,-0.10987613717007769,0.5028,0.02099645823770593,-0.10735897302165154,0.4944,0.19196379067601882,-0.1075169570053841,0.39728800000000003
10.16,0.02481502178887298,-0.11713718771666075,0.4772,-0.004089818100551167,-0.10590213957585992,0.4952,-0.010497216243869298,-0.1093323525584342,0.5024,0.018405700557990328,-0.10795445858760208,0.4956,0.19125954940523301,-0.10757930660088103,0.397872
10.18,0.0266450973005625,-0.11796871381899655,0.4808,-0.0015502062080414308,-0.10626959467510542,0.4928,-0.007905958410336516,-0.1107505500061362,0.5036,0.02131407737398326,-0.10949605785068715,0.4952,0.1905553081344472,-0.10764165619637794,0.398456
10.200000000000001,0.02528124863451973,-0.1143481398130815,0.4832,-0.0021620426780820513,-0.10487026351022163,0.4948,-0.008321499775766864,-0.10927595466911162,0.5076,0.02098540268575596,-0.10520801946704356,0.4976,0.18985106686366135,-0.10770400579187488,0.39904
10.22,0.0198745244908383,-0.10915830446265232,0.484,-0.006759023089789493,-0.10302694663514374,0.4932,-0.012680051169102747,-0.10617907450586413,0.5076,0.01667612607039069,-0.10620607086749034,0.5028,0.18914682559287557,-0.1077663553873718,0.39962400000000003
10.24,0.020458449010298325,-0.10849957232638154,0.4848,-0.0054344274376957255,-0.10317788045009085,0.4936,-0.01122152239752992,-0.10553489248572726,0.5088,0.018099492666277927,-0.1094542123423284,0.4992,0.18844258432208977,-0.10782870498286871,0.400208
10.26,0.019152837378003426,-0.10869164582968532,0.4932,-0.005921423360372825,-0.10339069579418572,0.4932,-0.011644162191275554,-0.10553495057783473,0.5132,0.017352032577258477,-0.10969218976336315,0.5008,0.18773834305130396,-0.10789105457836563,0.400792
10.28,0.017922961641773708,-0.11054495117670961,0.492,-0.006280828608639793,-0.103271304929761,0.4944,-0.01207932867757197,-0.10667269972494407,0.508,0.016515473730271936,-0.11241035107806346,0.4996,0.18703410178051816,-0.10795340417386255,0.40137599999999996
10.3,0.01792401791557477,-0.10433470199193796,0.4916,-0.005355824928331923,-0.10344452428151375,0.4928,-0.011144337215640355,-0.10680675745874536,0.508,0.01694302881162098,-0.11250441446627552,0.502,0.1863298605097323,-0.10801575376935947,0.40196000000000004
10.32,0.018066075949537484,-0.10242207512607159,0.4924,-0.004349897644304742,-0.10251612988413651,0.4996,-0.009926121019852047,-0.10299866231737365,0.5056,0.017700550533541172,-0.10977111813241087,0.5012,0.18562561923894652,-0.10807810336485639,0.402544
10.34,0.01807603804768139,-0.10362741478807065,0.4868,-0.0035645735141158867,-0.10300369715491894,0.5032,-0.009078446819706714,-0.10331006554026739,0.506,0.018046143682996642,-0.11262554381972423,0.4992,0.18492137796816072,-0.10814045296035331,0.403128
10.36,0.015051786737142208,-0.10090533148338987,0.4876,-0.005867045635542198,-0.10246745870700293,0.5028,-0.011187316843491293,-0.10597771711428909,0.5072,0.01540017811248433,-0.11367561515405802,0.4956,0.1842171366973749,-0.10820280255585023,0.40371199999999996
10.38,0.014800902041366783,-0.10142373886578966,0.494,-0.005593940317783106,-0.09994880219316665,0.5076,-0.010663854424508214,-0.10357584345490765,0.506,0.015327414047233872,-0.1122874845659353,0.5008,0.18351289542658905,-0.10826515215134716,0.40429600000000004
10.4,0.016075863191466592,-0.10020194725866309,0.4896,-0.003971718590517879,-0.10300384868413234,0.504,-0.008626913526805335,-0.10452618217675488,0.5084,0.016661959046215157,-0.11351179911669228,0.4984,0.18280865415580327,-0.10832750174684408,0.40488
10.42,0.017129577556933208,-0.10125873589855224,0.4904,-0.0026626988810689394,-0.10673158422132033,0.5004,-0.0069908053521881555,-0.10794864032639262,0.5096,0.017611759219473486,-0.11654908721997467,0.4964,0.18210441288501747,-0.108389851342341,0.405464
10.44,0.017945728276236958,-0.10142396647679099,0.4904,-0.0015237851874901666,-0.10587471050927716,0.4992,-0.005553797203550151,-0.1055159874299614,0.5108,0.018163195679984825,-0.11554741046582455,0.4932,0.18140017161423166,-0.10845220093783792,0.40604799999999996
10.46,0.018560622889658544,-0.0991283264786676,0.4952,-0.0007247862378971845,-0.10224641786429371,0.5008,-0.004443951643680824,-0.10562649787815814,0.5064,0.01836998057620547,-0.11499401328028971,0.492,0.1806959303434458,-0.10851455053333484,0.406632
10.48,0.01906274151756014,-0.09892542414336347,0.4904,-0.000221907266914873,-0.10367265971161646,0.5028,-0.0036560815549024853,-0.10759526982072366,0.5072,0.018401152376306833,-0.11449743195483884,0.4904,0.17999168907266003,-0.10857690012883175,0.407216
10.5,0.018505833256409573,-0.09827718345433803,0.4916,-0.0007579376605278014,-0.10377194674145081,0.504,-0.003935566937562521,-0.10708149664281488,0.5108,0.0173016392032211,-0.11207537069278192,0.494,0.17928744780187422,-0.10863924972432867,0.4078
10.52,0.017727751304034676,-0.10157860094061795,0.4912,-0.001650865168597253,-0.10606911008760926,0.4968,-0.00451733591336114,-0.10847295744192184,0.506,0.01596097867376718,-0.11189301675720732,0.492,0.17858320653108842,-0.1087015993198256,0.40838399999999997
10.540000000000001,0.018577125997043958,-0.1011177665909806,0.4956,-0.0008428058701866647,-0.10712705882815125,0.4984,-0.0036379445926015093,-0.10644517213925872,0.5068,0.015947265731329277,-0.1104809998397386,0.4944,0.17787896526030256,-0.10876394891532253,0.408968
10.56,0.015601826269836023,-0.10140228300623313,0.4944,-0.003751979450572627,-0.10635623157766154,0.498,-0.0064773876232317095,-0.10689194611305643,0.5056,0.012187465621564975,-0.11217876358738622,0.4936,0.17717472398951678,-0.10882629851081944,0.409552
10.58,0.015163805553013623,-0.10111833017216837,0.4964,-0.003978162990131158,-0.10565133412502632,0.5008,-0.006527885581520891,-0.10513321708581247,0.4984,0.011248295432633126,-0.10995107332014879,0.4948,0.17647048271873098,-0.10888864810631636,0.410136
10.6,0.01733725341374603,-0.10339010243162854,0.4952,-0.0015246106818217185,-0.10744071426953969,0.5004,-0.0037179159952974773,-0.10773539548962935,0.5052,0.013231313350802071,-0.11127445714833886,0.4936,0.17576624144794517,-0.10895099770181328,0.41072
10.620000000000001,0.017476347158553063,-0.10169661169655754,0.4932,-0.001064223124950965,-0.10795654556766139,0.4952,-0.0028274990850783977,-0.10785690241529103,0.5084,0.013441228103016054,-0.10873667836403926,0.4904,0.1750620001771593,-0.10901334729731021,0.411304
10.64,0.01672012281826255,-0.10377486503987166,0.4964,-0.0015709012956121953,-0.10943644129589711,0.4984,-0.0027721862382625176,-0.10754071876189542,0.5004,0.012682497825490465,-0.10798138878195178,0.4864,0.17435775890637353,-0.10907569689280713,0.41188800000000003
10.66,0.01723387573841315,-0.10736618503419773,0.4956,-0.0009106426446279805,-0.11064205823697877,0.4988,-0.0013075451011932487,-0.10686324834562731,0.4988,0.013223650086136508,-0.10979756954962343,0.4932,0.17365351763558773,-0.10913804648830405,0.412472
10.68,0.01755475518704423,-0.1075229261998033,0.4972,-0.0003009867064765331,-0.11014758709067482,0.5008,8.172122570372409e-05,-0.10678787542673447,0.4964,0.013781161729368614,-0.10884333654831992,0.4908,0.17294927636480192,-0.10920039608380097,0.413056
10.700000000000001,0.013819113823577842,-0.1079927519102478,0.496,-0.0038814346741188957,-0.11067719221270562,0.5024,-0.002736011047310241,-0.10619029898462268,0.5004,0.010130018661305725,-0.10797592268367107,0.4896,0.17224503509401606,-0.10926274567929789,0.41364
10.72,0.015369824227152943,-0.10769533548293617,0.4948,-0.0021981208897135416,-0.11251501594061811,0.5044,-0.0003339474131788904,-0.1075029604720683,0.5032,0.011685792990050214,-0.1063407227821835,0.492,0.1715407938232303,-0.10932509527479481,0.41422400000000004
10.74,0.014291293004336013,-0.10651770041231884,0.4944,-0.0029346498077469463,-0.110303603519524,0.5056,-0.00029949036741188593,-0.10847245095486001,0.4968,0.01094188237144393,-0.10865184715050509,0.4924,0.17083655255244448,-0.10938744487029173,0.414808
10.76,0.010178842607936224,-0.10523275206201341,0.4988,-0.006881368647872928,-0.11073284677848369,0.5072,-0.0035054228440725495,-0.10690792080920847,0.4996,0.006899320458366788,-0.11081804804830755,0.4912,0.17013231128165868,-0.10944979446578865,0.415392
10.78,0.006300067587638969,-0.10556570358789749,0.5,-0.010737712096436685,-0.10800881535916992,0.5012,-0.006612286919206818,-0.10602367014297856,0.5008,0.003011425033100187,-0.11151760794611605,0.4932,0.16942807001087287,-0.10951214406128557,0.41597599999999996
10.8,-0.0005867378551187038,-0.10682638245637127,0.4988,-0.0176724318146862,-0.11041064751726594,0.5036,-0.01294004475142722,-0.10979561653562832,0.4988,-0.00395233271765423,-0.1087101397450326,0.4948,0.168723828740087,-0.1095744936567825,0.41656000000000004
10.82,-0.0037773054179172506,-0.10577948866432478,0.5032,-0.020929281368768052,-0.1096904110873692,0.5096,-0.015359615932645237,-0.10874867750635067,0.5036,-0.007020735865044699,-0.1081909692058906,0.4916,0.16801958746930123,-0.10963684325227942,0.417144
10.84,-0.006142036706051763,-0.1042231035574951,0.4984,-0.02340605576535891,-0.10945920924634167,0.5092,-0.017054778377748624,-0.10884388193531934,0.5056,-0.009210049355742824,-0.10396536883956951,0.496,0.16731534619851543,-0.10969919284777634,0.417728
10.86,-0.00634069944342558,-0.10359572694932051,0.4996,-0.023728573641961053,-0.10921121941024749,0.5076,-0.016655791176703575,-0.10616740710689451,0.502,-0.009308747345082058,-0.10497305247218462,0.4968,0.16661110492772963,-0.10976154244327326,0.41831199999999996
10.88,-0.004649926469470992,-0.1030931155968688,0.4968,-0.022174702158534145,-0.10820546183709712,0.5084,-0.014468962871004772,-0.1072970198958154,0.5088,-0.007658358675496305,-0.10436563103353612,0.4988,0.16590686365694376,-0.10982389203877017,0.41889600000000005
10.9,-0.007012220126211313,-0.10353351729824078,0.4976,-0.024736433462473364,-0.10838443779619297,0.5068,-0.016394651587368584,-0.10632530206373006,0.5096,-0.009903792571054075,-0.10162359438960951,0.4992,0.165202622386158,-0.10988624163426709,0.41948
10.92,-0.00586309995142695,-0.10011542766106292,0.4916,-0.023909811344258566,-0.10501547143445267,0.5096,-0.015159331452572746,-0.10388296002229824,0.5068,-0.008901135642637706,-0.09982684332712397,0.4948,0.16449838111537218,-0.10994859122976401,0.420064
10.94,-0.007795830954954735,-0.10214175214249645,0.4948,-0.026403414444643697,-0.10520713556356984,0.5108,-0.01714711220559131,-0.1027603499989219,0.5044,-0.011146938957996832,-0.09783362268465486,0.4948,0.16379413984458638,-0.11001094082526093,0.42064799999999997
10.96,-0.006710747876701908,-0.10318646831929111,0.4936,-0.02596130399629444,-0.10586367544175891,0.5136,-0.016063930896894202,-0.10317000608999158,0.504,-0.010429380960510881,-0.09912636871004633,0.4984,0.16308989857380052,-0.11007329042075786,0.421232
10.98,-0.0025558970436403683,-0.10287416072100948,0.4948,-0.022444148219618477,-0.1058388636811544,0.5128,-0.011979834975443648,-0.10253369610888172,0.504,-0.006653350376797995,-0.09596825347523548,0.4988,0.16238565730301474,-0.11013564001625478,0.421816
11.0,-0.005808154906817963,-0.1029125939186621,0.4996,-0.0262983813676933,-0.1055148673263541,0.5104,-0.015331992988028577,-0.10362787499359279,0.504,-0.010207496583601509,-0.09791531574734044,0.4988,0.16168141603222894,-0.1101979896117517,0.4224
11.02,-0.0014272339403284577,-0.10107041100888528,0.496,-0.02223575244836251,-0.10232975938788079,0.5104,-0.0108709638928848,-0.09983376023057103,0.5032,-0.005968895928462851,-0.09473220455670821,0.5056,0.1611170779501557,-0.11017199917523794,0.422552
11.040000000000001,-0.0005430041198603718,-0.10501251939729336,0.5,-0.021483821907633854,-0.1069785389105954,0.5072,-0.009718448056160288,-0.10452923389776657,0.5024,-0.005086053333582058,-0.09893634763483287,0.5072,0.1605527398680824,-0.11014600873872418,0.422704
11.06,-0.0002194619291990918,-0.10474870740254882,0.4944,-0.021125197133936513,-0.10556450631413625,0.5088,-0.0090033822720468,-0.10228501969695063,0.496,-0.004773028302647068,-0.09889798621423715,0.5056,0.15998840178600918,-0.11012001830221042,0.422856
11.08,0.002826991353229674,-0.10630647430609984,0.4968,-0.018046455717153107,-0.10551931685967288,0.5088,-0.005501795968949369,-0.10447925713995673,0.4972,-0.001695464307067897,-0.10064787004414388,0.5068,0.15942406370393594,-0.11009402786569668,0.423008
11.1,-0.0005634186351668504,-0.10742422429042202,0.5008,-0.02137913265393382,-0.10642307964663965,0.5112,-0.008326796307781869,-0.10747276925223175,0.4976,-0.005091099300993984,-0.10152668429860971,0.5032,0.1588597256218627,-0.11006803742918292,0.42316
11.120000000000001,0.005535583078436702,-0.1058848506308402,0.5016,-0.015116295761306403,-0.10928480710934318,0.5064,-0.0015539103239392447,-0.10876911167720721,0.498,0.0011908877125929493,-0.10406825050575796,0.5068,0.15829538753978942,-0.11004204699266916,0.423312
11.14,0.006323187409664096,-0.10525522831305106,0.5,-0.014183228219883399,-0.10976735367834813,0.5076,1.4144299096443547e-07,-0.10954556318634986,0.4992,0.002320102869674672,-0.10334574463469728,0.504,0.15773104945771618,-0.1100160565561554,0.423464
11.16,0.0065002903415023365,-0.10634854744184931,0.5012,-0.013954771377444703,-0.11033290622075802,0.5076,0.0008538770409640492,-0.1074486866614296,0.4992,0.002811181095090035,-0.10611047102673,0.506,0.15716671137564295,-0.10999006611964164,0.423616
11.18,0.0035702706439830647,-0.10787564298989046,0.5004,-0.01677362888442591,-0.11169796941087602,0.5048,-0.0014310625366105029,-0.11189103776744751,0.498,-0.00012584817666208748,-0.10776359739837162,0.506,0.15660237329356974,-0.1099640756831279,0.423768
11.200000000000001,0.00401380672301827,-0.10430337502615528,0.4976,-0.016164438831951306,-0.10938712832062361,0.5052,-0.00031141708454350976,-0.11101688377071132,0.4984,0.0002736367895574347,-0.1094983419901472,0.5004,0.15603803521149645,-0.10993808524661414,0.42392
11.22,0.0025515973978073405,-0.10124381293484637,0.4968,-0.01761065213605857,-0.10824281146244294,0.5056,-0.0013249523320872781,-0.10949643045820012,0.496,-0.001297128377181039,-0.10937109805700257,0.5016,0.15547369712942322,-0.10991209481010038,0.424072
11.24,0.0015600451431512312,-0.09919142496494944,0.4992,-0.018722763129585047,-0.10491795216474993,0.5084,-0.0019560321154297555,-0.10572436031226748,0.4988,-0.002238523692364474,-0.10251803775585168,0.4988,0.15490935904734998,-0.10988610437358662,0.424224
11.26,-0.0014819785605941292,-0.10262163542032868,0.498,-0.021750287723812805,-0.1082884508686599,0.51,-0.004673349073959056,-0.1081745072792401,0.5,-0.005206047071257164,-0.1037732523580529,0.4984,0.15434502096527675,-0.10986011393707286,0.424376
11.28,-0.00022222322170752876,-0.10139650866582531,0.5016,-0.02048986932270367,-0.10614287594213372,0.5124,-0.0029944553715640894,-0.11005184195758662,0.5024,-0.0036327605769241834,-0.10880719651817476,0.4988,0.1537806828832035,-0.10983412350055911,0.424528
11.3,0.002355785629466075,-0.09875371329666036,0.5028,-0.018006985348335197,-0.10492592957652039,0.5112,-6.497105361289357e-05,-0.10780573972112477,0.5032,-0.0009611780459404365,-0.10872404306507329,0.5036,0.15321634480113022,-0.10980813306404535,0.42468
11.32,0.004213574434191048,-0.10003241881445878,0.506,-0.016137935775137772,-0.10792715197377181,0.514,0.0020445247274258407,-0.10646263967026887,0.5056,0.0007325303900598786,-0.10790613991972077,0.4984,0.152652006719057,-0.1097821426275316,0.424832
11.34,0.011261440022537124,-0.10271124644043378,0.4984,-0.009184820673913045,-0.11161365524219563,0.5088,0.009055037737204648,-0.1104027265567117,0.5044,0.0074119618536044145,-0.10869662442370695,0.4988,0.15208766863698375,-0.10975615219101784,0.424984
11.36,0.012404064152546903,-0.10691113617660195,0.4956,-0.008247783824992083,-0.11454748606476096,0.508,0.009949922306427102,-0.1126900348211176,0.5028,0.008085406309334351,-0.11104402135260366,0.4964,0.15152333055491052,-0.10973016175450408,0.425136
11.38,0.016354502509168298,-0.10835181999768552,0.5032,-0.004243339031166202,-0.11525173246282175,0.5092,0.013950295774124044,-0.11460191134442031,0.4976,0.0120893113065868,-0.1089962882934759,0.4956,0.15095899247283723,-0.10970417131799032,0.425288
11.4,0.020301451842424798,-0.10422206043324954,0.5008,-0.00020819687683972177,-0.11245154795186052,0.5052,0.01822985271643165,-0.11065538728099222,0.496,0.016325223132287802,-0.1089227448184431,0.4924,0.150394654390764,-0.10967818088147657,0.42544
11.42,0.02139529267062859,-0.10542601044206822,0.498,0.0009435764582521983,-0.1122978655965268,0.5016,0.019750188005550232,-0.11101454336854652,0.4944,0.017722315599714378,-0.10665816806632317,0.492,0.14983031630869076,-0.10965219044496281,0.42559199999999997
11.44,0.022362494910279442,-0.10368812266761565,0.4952,0.001940184037999269,-0.10942687121150779,0.5016,0.020866799478895727,-0.10939529763303649,0.4984,0.018795938129563785,-0.10638734910078729,0.4904,0.14926597822661752,-0.10962620000844905,0.425744
11.46,0.01858389942581215,-0.10416086618466214,0.4956,-0.002037792241884843,-0.10958755811836322,0.5088,0.016979070019679052,-0.10428837708307041,0.498,0.014998765301654208,-0.10277037041053919,0.4932,0.14870164014454423,-0.1096002095719353,0.425896
11.48,0.019456919372022072,-0.10420194980800339,0.5008,-0.0012351850747945648,-0.11003647670729892,0.5024,0.017905041366992596,-0.10530001020935983,0.4904,0.01585298646833244,-0.1053296784597914,0.4904,0.148137302062471,-0.10957421913542154,0.426048
11.5,0.01809489414166267,-0.10527999786606415,0.502,-0.002582248534835057,-0.10874275308441352,0.5068,0.016516548221385603,-0.10571904469837883,0.4988,0.014266400754921475,-0.10248579058804326,0.492,0.14757296398039776,-0.10954822869890779,0.4262
11.52,0.01690144060046206,-0.10248358270566746,0.5028,-0.003738896637074876,-0.10780517519350696,0.5064,0.01534482146871336,-0.10421076500880022,0.4964,0.012804114283994994,-0.10272806672759234,0.496,0.14700862589832456,-0.10952223826239403,0.426352
11.540000000000001,0.01976416144643585,-0.1042730040242207,0.5004,-0.0008431820877486644,-0.10870475358137333,0.5028,0.01808442476201475,-0.10465023477075731,0.4924,0.015268280127121713,-0.1000527213581545,0.4916,0.14644428781625127,-0.10949624782588027,0.426504
11.56,0.019142157880686055,-0.10744223633735873,0.5,-0.00150348389121678,-0.10959092228120276,0.502,0.017376627828978156,-0.10792476700301176,0.4956,0.014286163127614885,-0.10485837052305651,0.4944,0.14587994973417803,-0.10947025738936651,0.426656
11.58,0.0187682634397247,-0.10509659644597177,0.5032,-0.0018663748834992205,-0.10609308798871432,0.5048,0.016981314579395355,-0.10412984166763058,0.4948,0.013603829783411526,-0.10432517459425655,0.4968,0.1453156116521048,-0.10944426695285275,0.426808
11.6,0.016073299923477908,-0.10815581328301098,0.5008,-0.004500470320864818,-0.10798718072266084,0.506,0.014382959375234594,-0.10856041075589483,0.4976,0.01085306293047588,-0.10811137319852873,0.4964,0.14475127357003156,-0.109418276516339,0.42696
11.620000000000001,0.016888270731725153,-0.11068305204765698,0.5004,-0.003830552303228433,-0.10921753206666669,0.5088,0.01507731809724558,-0.11098183571965374,0.4976,0.011543046785867088,-0.10998160110741298,0.4944,0.14418693548795827,-0.10939228607982524,0.427112
11.64,0.017933091400925142,-0.10748019461626875,0.5048,-0.0027470142214517566,-0.10574726909764072,0.5044,0.016154894695528933,-0.10954687412985331,0.4964,0.012624495340808143,-0.1089100330199029,0.4928,0.14362259740588504,-0.10936629564331149,0.427264
11.66,0.017528612463040306,-0.1078267800446074,0.5036,-0.002960597556140746,-0.105956119253527,0.504,0.015988699489857573,-0.10845694191709725,0.492,0.012441698735807121,-0.10801735664677503,0.488,0.1430582593238118,-0.10934030520679773,0.427416
11.68,0.016911528803165782,-0.10652113982497144,0.502,-0.0034754507109254307,-0.10568387385524532,0.5052,0.015542007600968464,-0.10638518272975225,0.4924,0.012016154999641404,-0.10836957011438449,0.484,0.14249392124173857,-0.10931431477028397,0.427568
11.700000000000001,0.016687940958759872,-0.10366708260106015,0.4992,-0.003607833968921264,-0.102640653704744,0.5068,0.0153967042364102,-0.10891209701843295,0.49,0.01217919103534933,-0.10973886565828732,0.4872,0.14192958315966528,-0.10928832433377021,0.42772
11.72,0.014238979597321112,-0.10287048012183572,0.496,-0.005953959857745447,-0.1023402177539091,0.5036,0.012909135246507776,-0.10879890793568152,0.4932,0.010128534536683779,-0.11035181036961916,0.4884,0.14136524507759204,-0.10926233389725645,0.427872
11.74,0.019677897321041863,-0.10789133365259732,0.4952,-0.0004244051818391071,-0.10707310344904163,0.5036,0.01838617915021561,-0.10980826199264364,0.4904,0.016230094414811606,-0.11015926695968044,0.4848,0.1408009069955188,-0.10923634346074271,0.428024
11.76,0.016445370003577056,-0.10455849776149337,0.4968,-0.0034822538904711025,-0.10446521601044569,0.5044,0.015209692845555378,-0.10888390024917462,0.492,0.013705639983486515,-0.10594616507798443,0.49,0.14023656891344558,-0.10921035302422895,0.428176
11.78,0.018383162546810126,-0.10529105443802877,0.494,-0.0014666001953625568,-0.10224882864700423,0.4984,0.01672236390840578,-0.11117624362126037,0.49,0.015860139763556252,-0.10726749460471414,0.4912,0.13967223083137234,-0.10918436258771519,0.428328
11.8,0.017154128593706814,-0.10633407417728011,0.4952,-0.0027067170925938414,-0.10335591507084414,0.5032,0.014869912972383804,-0.1120166716352252,0.4896,0.01467003138622078,-0.10950591657379684,0.4944,0.13910789274929905,-0.10915837215120143,0.42847999999999997
11.82,0.01507570278632972,-0.1089481758012134,0.498,-0.004883493551599838,-0.1070652262538948,0.508,0.012179425967843735,-0.11180743025208253,0.4952,0.012759560428822673,-0.10873718068394787,0.5012,0.13854355466722582,-0.10913238171468767,0.428632
11.84,0.01500426332014863,-0.10864222884455137,0.4952,-0.005056122787596194,-0.10740669871754471,0.5088,0.011511498802701265,-0.11264487560861898,0.496,0.012794244149237822,-0.10504029705146713,0.4948,0.1379792165851526,-0.10910639127817393,0.428784
11.86,0.012705681274507117,-0.10635914443525676,0.5008,-0.007246511238173551,-0.10551501153249641,0.5084,0.00893549309388276,-0.11048295285570768,0.4912,0.01084332871658843,-0.10251701108921477,0.49,0.13741487850307937,-0.10908040084166017,0.428936
11.88,0.013138440182093604,-0.106850766842057,0.4984,-0.00671306442416673,-0.10228399773790846,0.5052,0.00915681891566125,-0.10547286465820434,0.4916,0.01156101310980995,-0.0973950228993165,0.488,0.13685054042100608,-0.1090544104051464,0.429088
11.9,0.01566250671293986,-0.1069186283038771,0.4956,-0.004075209806685813,-0.10302088420855991,0.5028,0.01117338736654603,-0.10642835742441462,0.4928,0.013926953431525675,-0.10011000055962174,0.4944,0.13628620233893285,-0.10902841996863265,0.42924
11.92,0.011918409346051982,-0.103922381211036,0.498,-0.007568242932609792,-0.09788489038418202,0.5028,0.00701352948342944,-0.10297677484816636,0.4928,0.009873594716075698,-0.09500759689712533,0.4968,0.13572186425685961,-0.10900242953211889,0.429392
11.94,0.01217735833709736,-0.10424555661313444,0.4968,-0.007156010718056243,-0.09756479480070664,0.5008,0.006806894193569522,-0.10358872155788906,0.4964,0.009718666160374975,-0.09653662694242553,0.4968,0.13515752617478638,-0.10897643909560514,0.429544
11.96,0.011725131788029478,-0.10753859464568327,0.5004,-0.007420041750126398,-0.10199348981799354,0.498,0.006170646868678152,-0.10390120488739599,0.498,0.009096214985800424,-0.09819210282099639,0.4964,0.1345931880927131,-0.10895044865909138,0.429696
11.98,0.011135690353857162,-0.10466509338611199,0.4932,-0.007901298912626266,-0.10161246360270725,0.504,0.005443667889696903,-0.1034542777524458,0.5,0.008366708558425641,-0.09851570713055585,0.4968,0.13402885001063986,-0.10892445822257762,0.429848
12.0,0.01501146203581074,-0.10436510016006773,0.492,-0.0039853196531193106,-0.0995333805888118,0.5048,0.009264683152611405,-0.1067446185209511,0.4964,0.012054318427547011,-0.10320052036347661,0.4968,0.13346451192856662,-0.10889846778606387,0.43
12.02,0.012203029858122468,-0.10529129146773812,0.4912,-0.0067408120524864185,-0.10035790754902045,0.5044,0.006426511029065946,-0.10703754964391382,0.4988,0.009217765070952726,-0.10571683312577877,0.4988,0.13305693434317356,-0.10877210605739644,0.430152
12.040000000000001,0.011560447369553094,-0.10770017977283067,0.4892,-0.007496078024697991,-0.10495868897033031,0.5036,0.005697061307778674,-0.10857263302361671,0.4996,0.008550042332870883,-0.11156802108101767,0.4936,0.13264935675778047,-0.108645744328729,0.430304
12.06,0.009921305663987951,-0.10775826320808243,0.4944,-0.009345161352856087,-0.10481786212058423,0.5044,0.003990858256071187,-0.10604393062905883,0.4992,0.006876151678520651,-0.10973858572403102,0.5016,0.1322417791723874,-0.10851938260006158,0.430456
12.08,0.00883695937459112,-0.104900033280777,0.4952,-0.010723638951567787,-0.10210161905853697,0.51,0.002768404894680262,-0.10433205355140542,0.4996,0.005802092166921538,-0.11130966137071137,0.4996,0.13183420158699435,-0.10839302087139417,0.430608
12.1,0.006093037792373412,-0.10343222844824013,0.4972,-0.013808972638763803,-0.1019057979666679,0.5144,-0.00023178233049441134,-0.10506270707022122,0.5044,0.0030939165806181845,-0.11117799369232415,0.502,0.1314266240016013,-0.10826665914272675,0.43076
12.120000000000001,-0.0005727824779696703,-0.10491131581970727,0.4988,-0.020884298430388203,-0.10374288743261091,0.5104,-0.007148549557249325,-0.10588643244285409,0.498,-0.003474009367404706,-0.1132640171712122,0.5012,0.13101904641620818,-0.10814029741405931,0.430912
12.14,-0.0018903142227768683,-0.1076558477312009,0.4972,-0.02248045759376242,-0.10609794587325519,0.5092,-0.008666287257742586,-0.10472358667710087,0.4948,-0.004796932375282931,-0.1134328994522627,0.4992,0.13061146883081512,-0.10801393568539189,0.431064
12.16,0.0004392318116468033,-0.10703910084673139,0.4972,-0.020402900809711626,-0.10434454955549449,0.508,-0.006588405628812658,-0.11010971973701694,0.5008,-0.0025269396937124583,-0.11291237702056346,0.498,0.13020389124542206,-0.10788757395672446,0.431216
12.18,0.003584691148114635,-0.1083587741502333,0.4992,-0.017439802092513588,-0.10647181078453324,0.5048,-0.0037576501644509316,-0.10846244244158004,0.502,0.0005459430676461494,-0.11053552411993182,0.4972,0.129796313660029,-0.10776121222805704,0.431368
12.200000000000001,0.0003236209196894379,-0.10811994568763739,0.4984,-0.021022187071736337,-0.10715471942721974,0.5108,-0.007321697757426236,-0.10726302814292517,0.5044,-0.0027002929431374128,-0.10693627285850257,0.4964,0.1293887360746359,-0.10763485049938962,0.43152
12.22,-0.00042640803279070665,-0.10722493744837784,0.4976,-0.02212146539417801,-0.10762459050735369,0.5136,-0.008342767003962994,-0.10925446095579246,0.5016,-0.003493136698661384,-0.11064482645674009,0.5008,0.12898115848924285,-0.1075084887707222,0.431672
12.24,-0.0009215848266146651,-0.10466591422287244,0.4944,-0.02302149942211436,-0.10715849756892992,0.5108,-0.00924943582404076,-0.1055172365403051,0.5076,-0.004081438459569685,-0.10641936912790989,0.4988,0.1285735809038498,-0.10738212704205477,0.431824
12.26,0.004710086072731593,-0.10638634045206559,0.4936,-0.01782664990811468,-0.1087741348318771,0.5084,-0.004057523977775385,-0.10611102812930401,0.5024,0.0014682148476311938,-0.10896479765066742,0.4992,0.12816600331845673,-0.10725576531338735,0.43197599999999997
12.280000000000001,-0.00215268317302108,-0.10198957650700477,0.4936,-0.024954692225673727,-0.1066148075626811,0.5136,-0.011273902907003369,-0.10176541038086029,0.508,-0.005344857123441341,-0.10678006346914568,0.5028,0.12775842573306365,-0.10712940358471991,0.432128
12.3,-0.005545721355616515,-0.09876494260671441,0.4896,-0.028649963653143203,-0.10392428395844394,0.5104,-0.015031431845281261,-0.10042163428228242,0.5108,-0.008645805077437623,-0.10626664976593102,0.5016,0.1273508481476706,-0.10700304185605249,0.43228
12.32,-0.008509873182790187,-0.0983245811134669,0.4964,-0.032116585463807336,-0.10601321033500481,0.5128,-0.018610571888445823,-0.0999826751842111,0.5092,-0.011678005499282438,-0.1054117746679005,0.5008,0.12694327056227753,-0.10687668012738506,0.432432
12.34,-0.007617985053890868,-0.09652355287306448,0.4964,-0.031669957896180094,-0.10619686519977163,0.5096,-0.01830008063724064,-0.10282595983218405,0.504,-0.010785135320454478,-0.10408838558057851,0.5036,0.12653569297688447,-0.10675031839871764,0.43258399999999997
12.36,-0.009241157546401096,-0.10164969486498614,0.5004,-0.03355792952949843,-0.1078288835249093,0.5124,-0.02055188926874291,-0.10415499894127078,0.5096,-0.012156482944756856,-0.1025396110178596,0.5,0.1261281153914914,-0.10662395667005022,0.432736
12.38,-0.008008363169290825,-0.10416596325712908,0.5012,-0.0325532548244608,-0.10822840915795316,0.514,-0.020058492748281056,-0.10521297964015068,0.508,-0.01072686216413171,-0.10631181030103334,0.4984,0.12572053780609832,-0.10649759494138279,0.432888
12.4,-0.00512413305701979,-0.1048356351098927,0.4992,-0.029703976576591462,-0.10832315814126628,0.5152,-0.0175844111215022,-0.1060591924508512,0.5092,-0.007374852380663222,-0.10681881783501458,0.4944,0.12531296022070526,-0.10637123321271537,0.43304
12.42,-0.0064489272046633975,-0.10603312444803814,0.5016,-0.03107819201095728,-0.10818725594392259,0.5172,-0.01922636385215564,-0.10679583220179335,0.5076,-0.00835214319912817,-0.10545113733236372,0.5012,0.12490538263531219,-0.10624487148404795,0.43319199999999997
12.44,-0.007275398532034609,-0.10663295523086992,0.5024,-0.03179431738918283,-0.11080465931838432,0.5124,-0.020218612771658928,-0.11042009908214277,0.508,-0.008789125697683335,-0.10832280464894609,0.5004,0.12449780504991913,-0.10611850975538052,0.433344
12.46,-0.007134711087868698,-0.10710504556436026,0.5036,-0.03136459907169815,-0.10926073517826765,0.5124,-0.020062114702763086,-0.10871786163128863,0.5084,-0.008007347373954539,-0.10478052427951128,0.502,0.12409022746452603,-0.10599214802671308,0.433496
12.48,-0.006960008709721177,-0.10695497781271192,0.5,-0.030804882462058963,-0.10829516404968165,0.5128,-0.01969119958776678,-0.10923053297842267,0.504,-0.006908054346770646,-0.10260598119378032,0.4992,0.12368264987913297,-0.10586578629804566,0.433648
12.5,-0.008926072771943473,-0.10222306391110002,0.5052,-0.03248082338066957,-0.10394084252551507,0.5136,-0.02137314000990828,-0.1055816370728788,0.508,-0.00771216926337498,-0.10022718312713669,0.496,0.1232750722937399,-0.10573942456937824,0.43379999999999996
12.52,-0.008603322832515522,-0.10628098601371098,0.502,-0.03196451834000016,-0.11063401180975815,0.516,-0.020785540652819064,-0.10856069998008507,0.5104,-0.006117522093411019,-0.10059202618098943,0.4932,0.12286749470834686,-0.10561306284071083,0.433952
12.540000000000001,-0.009800310924466626,-0.10566668805668805,0.4996,-0.0331278035312693,-0.10990067868378117,0.5164,-0.02172403004896142,-0.10610174088922904,0.5084,-0.005954944462315051,-0.10266257453138578,0.4992,0.12245991712295376,-0.10548670111204339,0.434104
12.56,-0.010353518909668322,-0.1074461274597785,0.5016,-0.03354028949689063,-0.10996372868928127,0.5168,-0.021762831854094746,-0.11061840075107525,0.51,-0.00489847711213187,-0.1083032099747019,0.4972,0.1220523395375607,-0.10536033938337597,0.434256
12.58,-0.010794466038501035,-0.10588023216782103,0.5048,-0.03392954036418865,-0.10879324267080141,0.516,-0.02173630039535663,-0.11045709084732389,0.5092,-0.0036936249224489848,-0.10839121966179664,0.4956,0.12164476195216764,-0.10523397765470854,0.434408
12.6,-0.00953438136614461,-0.10788845949509833,0.4964,-0.03260276093147887,-0.10925866145340943,0.5152,-0.020072401804772027,-0.10955290365440017,0.508,-0.0007817059080574566,-0.10834042130859615,0.4944,0.12123718436677458,-0.10510761592604112,0.43456
12.620000000000001,-0.011088009448513703,-0.11462604323891785,0.506,-0.03385826581010682,-0.11057500723265734,0.5188,-0.021067778570759463,-0.11031586993966884,0.508,-0.0005781326596240419,-0.10550600236133205,0.4924,0.12082960678138148,-0.10498125419737368,0.434712
12.64,-0.011105748055295118,-0.1115579003834054,0.5076,-0.033526767646216066,-0.1088963699098487,0.516,-0.020448056407320187,-0.1078115070250647,0.5088,0.0012914603478760718,-0.10224303043941464,0.4928,0.12042202919598842,-0.10485489246870627,0.434864
12.66,-0.009472645790789306,-0.11046322441747507,0.5088,-0.0316458627688413,-0.10478913672681506,0.5144,-0.018443677180435727,-0.10414327130538063,0.5076,0.004730175592388761,-0.1016095676108393,0.4948,0.12001445161059536,-0.10472853074003885,0.435016
12.68,-0.006246399304648176,-0.11024099126739302,0.5048,-0.028274763819410288,-0.10434404394821463,0.516,-0.014933347826517746,-0.10458208470097961,0.5096,0.009657488561291486,-0.10218121518081723,0.496,0.1196068740252023,-0.10460216901137143,0.435168
12.700000000000001,-0.006024682428092177,-0.10713590164925017,0.508,-0.027869413318772854,-0.10261099242989066,0.5208,-0.014370874788683102,-0.10022725462400295,0.5096,0.011474486467038457,-0.10304428954741515,0.4964,0.11919929643980921,-0.10447580728270399,0.43532
12.72,-0.002046113164408544,-0.11013559271376032,0.5032,-0.023486809529780397,-0.10766881969244586,0.516,-0.009928510464904915,-0.10511032870945007,0.508,0.017119997535443434,-0.10617029961104908,0.4916,0.11879171885441615,-0.10434944555403657,0.43547199999999997
12.74,-0.00399863146892148,-0.11094674226532195,0.5052,-0.025063201951959043,-0.10936978502969921,0.5144,-0.011629800809082245,-0.10578842782220077,0.5096,0.016576415113618948,-0.10855104507820493,0.4912,0.1183841412690231,-0.10422308382536914,0.435624
12.76,-0.0059647920111405885,-0.10850405523196358,0.5012,-0.02658813492836549,-0.10730634887629165,0.5156,-0.013242672415941825,-0.1033513334910214,0.5072,0.016012137096031054,-0.10749694461532194,0.4972,0.11797656368363003,-0.10409672209670172,0.435776
12.780000000000001,-0.006447602297769589,-0.10997908468602896,0.5032,-0.02661437633967441,-0.10990457149179278,0.5148,-0.013307763988353897,-0.10860441162770987,0.5096,0.017103960720214015,-0.10627301913332403,0.4908,0.11756898609823693,-0.1039703603680343,0.435928
12.8,-0.007131290829129557,-0.10737055141564675,0.5048,-0.026731687508713714,-0.10690508843753532,0.5164,-0.0135929251414671,-0.10880898861931332,0.5072,0.017978468718850126,-0.10550594703271338,0.4904,0.11716140851284387,-0.10384399863936687,0.43607999999999997
12.82,-0.006561627970331517,-0.10309976875994076,0.5048,-0.025531188030468915,-0.10461751311917915,0.5156,-0.012602427740818349,-0.10875207921777044,0.5084,0.019953885242746383,-0.10177250052200094,0.4896,0.11675383092745081,-0.10371763691069945,0.436232
12.84,-0.0056374447699076005,-0.10480939011379935,0.5048,-0.023839998399264227,-0.10751739511533401,0.5112,-0.011198638753284548,-0.10823017373952193,0.5092,0.022083823026579817,-0.10255489517854781,0.4884,0.11634625334205775,-0.10359127518203202,0.436384
12.86,-0.005620657998951211,-0.10715273694241854,0.5036,-0.023038067198745935,-0.10840976245342494,0.5108,-0.01069193463290056,-0.10564164330031008,0.5052,0.02319765203371191,-0.1012088192074435,0.49,0.1159386757566647,-0.1034649134533646,0.436536
12.88,-0.008408523131172302,-0.11100241858658863,0.5016,-0.02518312473324453,-0.10857028190781776,0.5088,-0.013018679049348787,-0.10455250551955542,0.5084,0.02142719707177015,-0.10226047815391949,0.4872,0.1155310981712716,-0.10333855172469716,0.436688
12.9,-0.01078438497150147,-0.10863733713112146,0.5044,-0.026826800262986512,-0.10626881547765597,0.51,-0.014879082776891858,-0.10162863403154425,0.51,0.020252911373903146,-0.10278348190368675,0.4876,0.11512352058587855,-0.10321218999602974,0.43684
12.92,-0.009248190626045908,-0.10324619758370009,0.5064,-0.024580593938933085,-0.10292422973635769,0.51,-0.012674407854632858,-0.10081197373755409,0.506,0.02311232528611039,-0.10212935378453773,0.4844,0.11471594300048549,-0.10308582826736232,0.436992
12.94,-0.004026611762564658,-0.1022869309173237,0.5028,-0.018575956992221854,-0.10281255267048373,0.508,-0.006593247163543205,-0.10247708783693074,0.5044,0.02958784837121915,-0.10457482256238004,0.484,0.11430836541509243,-0.10295946653869491,0.437144
12.96,-0.005420029687764071,-0.10598025586065887,0.502,-0.01906524025602055,-0.1056547155416549,0.5092,-0.00700576631987478,-0.10225860962932731,0.4996,0.02939103621101858,-0.10682938923807428,0.4868,0.11390078782969933,-0.10283310481002747,0.437296
12.98,-0.00850940984995031,-0.10570316336053172,0.5088,-0.0212878321412862,-0.1076642938663384,0.5124,-0.009149302788720292,-0.10269863326539594,0.5056,0.027105920131460653,-0.10852593665951779,0.4856,0.11349321024430627,-0.10270674308136005,0.437448
13.0,-0.010445932880321987,-0.10491398610159249,0.502,-0.022393415995502135,-0.10507249699278468,0.5112,-0.010146312223364057,-0.10243133740794105,0.5068,0.025917722152640682,-0.10544478087165501,0.4916,0.11308563265891321,-0.10258038135269262,0.4376
13.02,-0.007051394944203988,-0.1043728591326636,0.5008,-0.018353757289192685,-0.10746877478755833,0.5076,-0.006034818365441173,-0.10754671020420253,0.5092,0.029732886550250553,-0.11278848459244475,0.4912,0.11272115408068449,-0.10270284779183844,0.437808
13.040000000000001,-0.002554216508145629,-0.10371845899189291,0.502,-0.01346026542615127,-0.1069139996496086,0.5112,-0.0009782942093032624,-0.10518880264598347,0.5044,0.03439038908756308,-0.10953120259427415,0.488,0.11235667550245575,-0.10282531423098426,0.438016
13.06,-0.0036228578776346153,-0.1042123864624245,0.5044,-0.014160054495381599,-0.10889498872456366,0.5068,-0.0014977595928444786,-0.1067062455555382,0.5044,0.033477870997243815,-0.11076186607079712,0.4848,0.11199219692422704,-0.10294778067013008,0.438224
13.08,-0.00335618971229203,-0.10136749122713357,0.4984,-0.013645857439784631,-0.10696311905735384,0.5116,-0.0008237298789856382,-0.10515432908405578,0.5012,0.03372609483893344,-0.10988316976141804,0.4872,0.11162771834599833,-0.1030702471092759,0.438432
13.1,-0.001218437967957513,-0.10277176078740442,0.4988,-0.01128609704290636,-0.10819511999740648,0.5096,0.0016933167925443004,-0.10558716593619898,0.5012,0.03580211085367431,-0.11297344039344748,0.4864,0.11126323976776961,-0.10319271354842172,0.43864
13.120000000000001,9.386573309063237e-05,-0.10024952704015572,0.4988,-0.009713693427821326,-0.1048918428232088,0.508,0.0034375330477712756,-0.10432423423517512,0.5048,0.03684114117088627,-0.11170925750866813,0.4868,0.11089876118954087,-0.10331517998756755,0.438848
13.14,-0.0015293481960886226,-0.10268989571013262,0.4964,-0.011087627628522055,-0.10462885777613938,0.5068,0.0022178688034651794,-0.10397697379448109,0.5024,0.03503725882261409,-0.11159897257629822,0.484,0.11053428261131217,-0.10343764642671337,0.439056
13.16,0.0010429054279237078,-0.10922076782202621,0.4992,-0.008324002355464826,-0.10739660250901079,0.5028,0.005084235422049116,-0.10326958032117765,0.506,0.0373771011546184,-0.10863744884279465,0.4824,0.11016980403308345,-0.10356011286585917,0.439264
13.18,0.001455500469653134,-0.10866352010473515,0.496,-0.0077818305059572605,-0.10771018538766275,0.5052,0.005669860935470806,-0.10231396600825993,0.5068,0.037828645282954654,-0.11035903019349225,0.48,0.10980532545485475,-0.10368257930500499,0.439472
13.200000000000001,-0.0034466157590516246,-0.10899170670720687,0.5,-0.012547891924946286,-0.10517901584067242,0.5048,0.0007661103498381585,-0.10109514149493043,0.5072,0.03311285719878266,-0.106598054865353,0.4804,0.109440846876626,-0.10380504574415082,0.43968
13.22,-0.005319789629870428,-0.11024468579885072,0.502,-0.014355367439068727,-0.10723871646780526,0.5072,-0.0011738994701639342,-0.10060689553677134,0.5068,0.031267497847885704,-0.10347960806198807,0.4824,0.10907636829839729,-0.10392751218329664,0.439888
13.24,-0.005678129863896647,-0.11119610004718186,0.5,-0.014599712779937329,-0.10704215040883719,0.5088,-0.0015648637537033878,-0.1035103592962548,0.504,0.031060817118846482,-0.10207781366857935,0.4812,0.10871188972016857,-0.10404997862244246,0.440096
13.26,-0.006606934370920124,-0.11068895165064636,0.5008,-0.015234539647362415,-0.10790572038349833,0.5064,-0.002459246013470541,-0.10291775215556268,0.5016,0.030412085087261186,-0.10035753851298436,0.4788,0.10834741114193987,-0.10417244506158826,0.440304
13.280000000000001,-0.011918554458168315,-0.10924160024965501,0.5092,-0.02023779890521966,-0.10858042545452992,0.5072,-0.007829492800077555,-0.10426975310116522,0.5004,0.025369749618374883,-0.09978623133370218,0.4864,0.10798293256371112,-0.1042949115007341,0.440512
13.3,-0.011560483388032502,-0.10945125613234159,0.4992,-0.01960990013466938,-0.11115303613472934,0.5056,-0.007618244033170876,-0.10283226213900962,0.496,0.025772814368413145,-0.10231724883480639,0.4872,0.1076184539854824,-0.10441737793987992,0.44072
13.32,-0.015379847547548115,-0.10875672578129404,0.4984,-0.02319273259815431,-0.10849597363672576,0.506,-0.011554298847504748,-0.10277925725655139,0.5028,0.021955079838076843,-0.10436214116286492,0.4824,0.10725397540725369,-0.10453984437902573,0.440928
13.34,-0.013535782697437406,-0.10688800645731698,0.498,-0.02118927914940799,-0.10702331361382766,0.5084,-0.0099119440245768,-0.10378280762589907,0.5076,0.023675217230485986,-0.10473044448801809,0.4816,0.10688949682902499,-0.10466231081817155,0.441136
13.36,-0.013962740887665614,-0.10644506649438831,0.5004,-0.021507142528030675,-0.10966813726181322,0.5024,-0.01059996285079252,-0.10679646096557817,0.5084,0.023114786766058992,-0.10792215626628028,0.4812,0.10652501825079627,-0.10478477725731736,0.441344
13.38,-0.013664506543961511,-0.10684902402110806,0.4984,-0.02097145842396867,-0.11236455930714305,0.5068,-0.010358196176140989,-0.11207773194445088,0.506,0.02362518731874233,-0.10979713135193975,0.4848,0.10616053967256753,-0.10490724369646319,0.441552
13.4,-0.012271807193026797,-0.10153878534608693,0.5044,-0.019166320105951783,-0.10770956722704882,0.5076,-0.008765626394276586,-0.11045197738226566,0.5052,0.02534824947338289,-0.10686711235727826,0.4872,0.10579606109433883,-0.10502971013560901,0.44176
13.42,-0.012841544414049859,-0.09990745626784754,0.5044,-0.019313523404837593,-0.10798853809326477,0.5056,-0.009265077615679768,-0.11178980769831888,0.5044,0.02491103554560952,-0.10709660317293683,0.4888,0.10543158251611011,-0.10515217657475483,0.44196799999999997
13.44,-0.009388521132473406,-0.09931592839922303,0.4992,-0.01571975400483922,-0.10833503561362012,0.4988,-0.006172967361958256,-0.11050570762225825,0.508,0.028042188025256373,-0.10634249962738472,0.4868,0.10506710393788139,-0.10527464301390065,0.442176
13.46,-0.0070756051748385035,-0.09997045925068128,0.4988,-0.013368183653362564,-0.10904126111827231,0.5024,-0.004340509995542711,-0.11335351689844451,0.51,0.029768219939448483,-0.10669864126971515,0.4872,0.10470262535965265,-0.10539710945304646,0.442384
13.48,-0.005944468712480897,-0.09780245378436889,0.5004,-0.012131093562880134,-0.10593337816910378,0.4992,-0.003694565388105515,-0.10879961483542347,0.5076,0.030310475633979792,-0.10821395220236757,0.4868,0.10433814678142395,-0.10551957589219228,0.442592
13.5,-0.00291646291095543,-0.09732050733370108,0.498,-0.00880376743218815,-0.10522552130308821,0.5084,-0.0009634322663597345,-0.10587666035705506,0.5068,0.03284340545991592,-0.10399231695949825,0.4864,0.10397366820319523,-0.1056420423313381,0.44279999999999997
13.52,0.0025750269582393015,-0.09420023165788585,0.4984,-0.00297536216341393,-0.10264167885745616,0.508,0.004379785408693238,-0.10526864990524132,0.5036,0.03795972486693497,-0.10391256150659695,0.4852,0.10360918962496651,-0.10576450877048392,0.443008
13.540000000000001,0.006475017919802829,-0.09700074948161684,0.498,0.0012167617903984756,-0.10196420937498532,0.5032,0.008354219317278574,-0.106111773572477,0.5,0.04161541915577692,-0.10465988217360339,0.4844,0.10324471104673777,-0.10588697520962974,0.443216
13.56,0.002864357133735544,-0.10024538268543785,0.5004,-0.0023186039535540884,-0.10365705006086473,0.5056,0.0046751123134355695,-0.11177754589243527,0.5012,0.03748017177065005,-0.10665059223667007,0.4852,0.10288023246850907,-0.10600944164877556,0.443424
13.58,-0.0029238077121451255,-0.10330807402813262,0.5032,-0.008071055193774872,-0.10730516337574147,0.5084,-0.0011794778692410944,-0.11465714650367834,0.51,0.031148818408996932,-0.10780830377534394,0.4788,0.10251575389028035,-0.10613190808792138,0.443632
13.6,-0.004209414424832391,-0.10157876153951415,0.4984,-0.00935571783596369,-0.10350786435472738,0.5128,-0.0025286749714469423,-0.11097739046796484,0.5092,0.029281918622808826,-0.10364978316236784,0.484,0.10215127531205163,-0.1062543745270672,0.44384
13.620000000000001,-0.0019793546626188487,-0.1028775591758481,0.4956,-0.007201414572068408,-0.10548568183851108,0.512,-0.00044279449773221134,-0.11307159850140847,0.5068,0.030950969625836093,-0.10311728645548332,0.4844,0.10178679673382289,-0.10637684096621303,0.444048
13.64,-0.005057686419166822,-0.10016292255297267,0.502,-0.010260142356979935,-0.10225555720039511,0.5096,-0.003628652767617551,-0.10880642054768132,0.5056,0.027417237942166297,-0.0986785324398291,0.4904,0.10142231815559419,-0.10649930740535885,0.444256
13.66,-0.004436078132931932,-0.09815250421491697,0.5008,-0.009539619006752799,-0.0992027068230828,0.5124,-0.0030826731879773574,-0.10727000485890553,0.508,0.027653562518680837,-0.09981069355801762,0.488,0.10105783957736547,-0.10662177384450465,0.444464
13.68,-0.006713091960463686,-0.09648773374991786,0.504,-0.011540005476953455,-0.09643223680844969,0.5168,-0.00524395432652552,-0.10595783658786179,0.5064,0.02520871297545064,-0.10125449699459502,0.4832,0.10069336099913677,-0.10674424028365047,0.444672
13.700000000000001,-0.002359377948407122,-0.09420158213516744,0.5036,-0.007027965583731723,-0.09676311019274919,0.514,-0.0009510742032189,-0.10380281460973478,0.5096,0.0291756806387502,-0.09996352600174654,0.4828,0.10032888242090802,-0.1068667067227963,0.44488
13.72,-0.00035879212951217597,-0.09768816652073431,0.506,-0.0050575825953855045,-0.099351039680592,0.5112,0.0009007913316375663,-0.1022878183838482,0.5076,0.030877005866788095,-0.10088645914136574,0.4852,0.09996440384267931,-0.10698917316194212,0.445088
13.74,-0.001542059731286875,-0.10038775984661076,0.5032,-0.006417113586279956,-0.10020431024601632,0.514,-0.0005444559008230044,-0.10281346900782737,0.5064,0.0293857957813521,-0.10153811205387421,0.4824,0.09959992526445059,-0.10711163960108794,0.445296
13.76,-0.004303126853742586,-0.10099218518679352,0.5032,-0.009384720691794812,-0.10098802297034354,0.5104,-0.00338659743842106,-0.10255527284278312,0.5076,0.026495322025597012,-0.10171702362838043,0.4856,0.09923544668622189,-0.10723410604023374,0.445504
13.780000000000001,-0.006370392274575832,-0.10137253259828279,0.5012,-0.011579056410780188,-0.10162676336496777,0.5128,-0.005400042496323794,-0.10349010178560293,0.5112,0.02436903709038219,-0.10582518642247456,0.4884,0.09887096810799315,-0.10735657247937958,0.445712
13.8,-0.00817585908641691,-0.10729667788646424,0.5012,-0.013441863976456398,-0.107902857944773,0.5136,-0.007085791230958324,-0.10532511083926548,0.512,0.022473807268801545,-0.10856548193425869,0.4876,0.09850648952976443,-0.1074790389185254,0.44592000000000004
13.82,-0.008296179909448228,-0.10817263007305719,0.5064,-0.013443394550178425,-0.10769178340756039,0.5084,-0.006881995742250961,-0.1039599471712735,0.506,0.022268814913011987,-0.11025044065766201,0.488,0.09814201095153571,-0.10760150535767121,0.446128
13.84,-0.008951858574580892,-0.11131054896076051,0.5076,-0.013653030553868342,-0.10841652474748475,0.512,-0.006919060629343934,-0.10411498369406075,0.5044,0.021595197105425144,-0.10998311008743124,0.4884,0.09777753237330701,-0.10772397179681703,0.446336
13.86,-0.008382606757902372,-0.11230113434353949,0.5052,-0.012685055478870366,-0.10982553566784954,0.5108,-0.005717125711423673,-0.10489193573182493,0.5084,0.02215547082644802,-0.11010493650591117,0.4892,0.0974130537950783,-0.10784643823596284,0.446544
13.88,-0.0073620639487521206,-0.1132211075779516,0.5044,-0.01138289119490407,-0.10870450367231997,0.5084,-0.004404764661259179,-0.10456138922581756,0.5032,0.023000509766019365,-0.11121499970911354,0.4876,0.09704857521684955,-0.10796890467510867,0.44675200000000004
13.9,-0.008162630975953197,-0.11255551601915872,0.5,-0.012060107024540053,-0.1091040663034945,0.5136,-0.005168512935760578,-0.10477955799064761,0.5024,0.021786669860543634,-0.10882408711041099,0.4836,0.09668409663862085,-0.10809137111425449,0.44696
13.92,-0.0043733380682295835,-0.11331337337791042,0.502,-0.008221791935656423,-0.11151374997242347,0.5128,-0.0014464588071140725,-0.10630485006058027,0.5064,0.025209181048570832,-0.11153825963174872,0.4852,0.09631961806039213,-0.1082138375534003,0.447168
13.94,-0.001889833463171574,-0.11253909131815935,0.5044,-0.005724233596764674,-0.11358904228882417,0.5068,0.0008949123938379501,-0.10574853171482645,0.5068,0.027316375363283806,-0.10876156678402994,0.4852,0.09595513948216342,-0.10833630399254612,0.447376
13.96,-0.004218864527704527,-0.11053996048183526,0.4988,-0.007999431105870923,-0.11050109802197267,0.5088,-0.0017850530283326975,-0.1035402477221324,0.5076,0.024374950070014417,-0.10738182263578493,0.4852,0.09559066090393467,-0.10845877043169194,0.44758400000000004
13.98,-0.0026238369849787575,-0.11007589056392199,0.4988,-0.0061793444049981034,-0.10992990064437898,0.508,-0.0004611337892925832,-0.1044910872291088,0.5072,0.025495674706195955,-0.10645441793821983,0.4832,0.09522618232570597,-0.10858123687083776,0.447792
14.0,-0.004155724659517051,-0.11092767483212465,0.498,-0.007608859152981521,-0.1117960328251048,0.5088,-0.0024556605914217784,-0.10494683441859581,0.5068,0.023133311310868297,-0.10408568114418935,0.4864,0.09486170374747725,-0.10870370330998358,0.448
14.02,-0.005645031642607705,-0.1077041652183937,0.5,-0.009166906275074693,-0.10922579281791778,0.5056,-0.004631028669588295,-0.10266823721189886,0.51,0.020734488591416102,-0.10398469881411779,0.4852,0.09436779270797593,-0.10849277854950884,0.448368
14.040000000000001,-0.006739561759558957,-0.10644777070282535,0.4984,-0.0102030837543729,-0.10664335845949605,0.5092,-0.006443957660559462,-0.10072296707193945,0.5068,0.018714933424823495,-0.10391738130711552,0.4856,0.09387388166847456,-0.10828185378903407,0.448736
14.06,-0.01057163744608248,-0.10981023761561419,0.502,-0.013943428404551185,-0.10962996981861102,0.5136,-0.010708318294306457,-0.101660301636732,0.5092,0.01429271238508612,-0.10408568475862794,0.4908,0.09337997062897324,-0.10807092902855933,0.449104
14.08,-0.010899544143687613,-0.11276407341800354,0.504,-0.014122820794550722,-0.11214091496060541,0.5108,-0.011325924699697492,-0.10424448925236122,0.5056,0.013549647952448628,-0.10712541540470912,0.4876,0.09288605958947192,-0.10786000426808458,0.449472
14.1,-0.010236582293890342,-0.11408609174552757,0.5044,-0.01329798841263833,-0.11317499379887613,0.5108,-0.010892870541546418,-0.10693251980080143,0.5104,0.013743193857226027,-0.11167065502705632,0.4844,0.0923921485499706,-0.10764907950760984,0.44984
14.120000000000001,-0.0108397248939691,-0.11332445397866986,0.5068,-0.013790075959821032,-0.11340469991836939,0.5124,-0.011790905356489658,-0.10762834105085588,0.5096,0.012548846873762955,-0.11301577751715554,0.4912,0.09189823751046923,-0.10743815474713508,0.450208
14.14,-0.013306726584334705,-0.11083146235553112,0.508,-0.015958726379342186,-0.11241894393177895,0.5156,-0.014271781877688034,-0.10794992339066448,0.5092,0.009790936137725003,-0.1122825595688078,0.4904,0.09140432647096791,-0.10722722998666033,0.45057600000000003
14.16,-0.014848001234171378,-0.10995480748465283,0.5072,-0.017385374160335327,-0.11188159639732012,0.5136,-0.01605855014736874,-0.11036787732720682,0.5088,0.007775624338144514,-0.11078593455354725,0.4968,0.09091041543146659,-0.10701630522618559,0.450944
14.18,-0.019361730758686913,-0.10824293384769669,0.508,-0.021806375125326634,-0.11130027066226039,0.5156,-0.020826867527379393,-0.11053111115355437,0.5056,0.002739085525893834,-0.10957745507621644,0.5032,0.09041650439196527,-0.10680538046571085,0.451312
14.200000000000001,-0.02165086534249361,-0.10658811467709148,0.508,-0.02399566176389158,-0.11094913773474728,0.5132,-0.023331261164336863,-0.10703129476927256,0.5028,-0.00015207827174540967,-0.10960321764628966,0.4984,0.0899225933524639,-0.10659445570523608,0.45168
14.22,-0.023421472985355157,-0.10527751607386593,0.5128,-0.02567501073434006,-0.11118552397632646,0.5164,-0.02528242931792577,-0.1119022358147608,0.5056,-0.0024796457090111514,-0.1121765748812792,0.4948,0.08942868231296258,-0.10638353094476134,0.452048
14.24,-0.021515158200165335,-0.10251268838939409,0.5076,-0.0237518879793489,-0.10839074527136389,0.5144,-0.023812911462944415,-0.10919994132524088,0.51,-0.001230528095719066,-0.10975918899665517,0.4948,0.08893477127346126,-0.10617260618428659,0.452416
14.26,-0.026079820189015772,-0.10586919227029512,0.5084,-0.0283741780191036,-0.1083466344078307,0.5172,-0.0288785185748956,-0.11053835674450768,0.5148,-0.006314122275882312,-0.11045582495108365,0.4996,0.08844086023395994,-0.10596168142381185,0.452784
14.280000000000001,-0.024541670683180125,-0.10331519288616109,0.5096,-0.026852544327524368,-0.10863798099096762,0.5132,-0.027676032778362367,-0.1125108006868034,0.5144,-0.0049580042553474465,-0.11007717143878358,0.4976,0.08794694919445857,-0.10575075666333708,0.453152
14.3,-0.02636093588108327,-0.10520859973273787,0.5132,-0.028902513931449256,-0.10654131961428677,0.5112,-0.030027476701960733,-0.1097513086185383,0.5168,-0.007111174580077835,-0.10524013484423622,0.4972,0.08745303815495725,-0.10553983190286234,0.45352000000000003
14.32,-0.027184224386262116,-0.10553894896923594,0.5084,-0.029900711686911892,-0.10966747036553781,0.5084,-0.031150932321660815,-0.11212094582692762,0.5168,-0.008007467756272707,-0.1062125236912524,0.494,0.08695912711545593,-0.1053289071423876,0.453888
14.34,-0.026457202948217177,-0.10363918117622997,0.5116,-0.02931867160872523,-0.10847864230151162,0.5152,-0.030573748689231378,-0.1100289085810708,0.5132,-0.007241693036471186,-0.10604782077585743,0.4948,0.08646521607595462,-0.10511798238191286,0.454256
14.36,-0.028532665051219534,-0.1045388731656026,0.5104,-0.031467992812591536,-0.10873569424074603,0.5132,-0.032656502425517916,-0.1103730245375925,0.5128,-0.0094083591821065,-0.1066816422281443,0.5016,0.08597130503645328,-0.10490705762143811,0.454624
14.38,-0.033244709249974004,-0.10419285016810413,0.5096,-0.03617626712136605,-0.10753668449267284,0.5184,-0.03732021505242077,-0.10881410746149554,0.516,-0.014305334265536245,-0.1062511515868855,0.5068,0.08547739399695192,-0.10469613286096335,0.454992
14.4,-0.027942556921579688,-0.1065203393857457,0.5096,-0.03095622265924702,-0.10905219408547488,0.5156,-0.03203379153073254,-0.10918561666288469,0.5108,-0.009357662573886538,-0.10876201776253981,0.5096,0.0849834829574506,-0.1044852081004886,0.45536
14.42,-0.027143785398784013,-0.1082851847968047,0.504,-0.03034697953858112,-0.10802601995263829,0.5156,-0.03136854066218011,-0.10712283169757647,0.5136,-0.009125095461633606,-0.10909788259168794,0.5088,0.08448957191794929,-0.10427428334001386,0.455728
14.44,-0.026529222444861257,-0.1085939806401057,0.5112,-0.029705576430108443,-0.10455966796099321,0.5168,-0.030621730046048554,-0.10299698421987953,0.5148,-0.00895796546773756,-0.10741446616112311,0.508,0.08399566087844795,-0.10406335857953912,0.456096
14.46,-0.027005300836964438,-0.1094803849337658,0.51,-0.030057143026781433,-0.10902943036461252,0.52,-0.03085692805762548,-0.1006494877104062,0.5152,-0.009812158976013726,-0.10660198357967722,0.5112,0.08350174983894659,-0.10385243381906435,0.45646400000000004
14.48,-0.02737765279320742,-0.10735904681809498,0.5112,-0.030219807423512227,-0.10873806030209646,0.5184,-0.031063939048221825,-0.09933582079766257,0.5176,-0.010767968970542772,-0.10675921256496554,0.5112,0.08300783879944527,-0.10364150905858961,0.456832
14.5,-0.028477167060041927,-0.10579439234981533,0.5148,-0.03119008226538472,-0.11039769470350973,0.5192,-0.032244557298480775,-0.1014328993270216,0.5184,-0.012721644502244209,-0.10917976046010044,0.5124,0.08251392775994396,-0.10343058429811486,0.4572
14.52,-0.03174845838391371,-0.10607572020324142,0.5144,-0.034380848236155205,-0.1115553900813586,0.5228,-0.03558051648559395,-0.10305130558682299,0.524,-0.016889026091554182,-0.10833445272570266,0.5148,0.08202001672044262,-0.10321965953764012,0.457568
14.540000000000001,-0.032568589129943114,-0.10732663722892621,0.5124,-0.035131676108194086,-0.1086842867078631,0.5252,-0.03644798206499544,-0.10188048906026978,0.5188,-0.018588317062531882,-0.10363180153793546,0.5148,0.08152610568094126,-0.10300873477716536,0.457936
14.56,-0.03409215167955305,-0.10969308550921637,0.516,-0.03656936449050523,-0.1101131673077175,0.5288,-0.03800344462866454,-0.10498018379317511,0.5204,-0.020784893037593434,-0.10431847000807029,0.5088,0.08103219464143994,-0.10279781001669061,0.458304
14.58,-0.03282151803340037,-0.10881027260379499,0.514,-0.03523543247353473,-0.10868784998803732,0.5256,-0.036538313647947906,-0.10777991743283778,0.5224,-0.0197459272133609,-0.10699552248491136,0.514,0.08053828360193861,-0.10258688525621587,0.45867199999999997
14.6,-0.03592618568126626,-0.1088490280964824,0.5108,-0.038358550535817514,-0.10917003923210605,0.5296,-0.03943730179069903,-0.10654258127077376,0.5216,-0.023105798531092684,-0.10628458717812315,0.5144,0.0800443725624373,-0.10237596049574113,0.45904
14.620000000000001,-0.03649041862573443,-0.10721520933731819,0.5108,-0.03892135234937806,-0.10638963147931572,0.5216,-0.03981932231569236,-0.10628990122004234,0.5152,-0.023981203901382406,-0.10820561370213314,0.5136,0.07955046152293593,-0.10216503573526636,0.459408
14.64,-0.03381386415755946,-0.10643198382164946,0.5108,-0.036232737983803165,-0.10528013226474818,0.5264,-0.03684226261897054,-0.10573276038649629,0.5148,-0.021434468710608518,-0.1049494587523488,0.5156,0.07905655048343461,-0.10195411097479162,0.459776
14.66,-0.035269516050620106,-0.10617274620669202,0.5124,-0.03760799361268705,-0.10443250126494513,0.522,-0.03788404774190299,-0.10841086624434629,0.5132,-0.022764005095500615,-0.1062570280059085,0.5164,0.07856263944393328,-0.10174318621431687,0.460144
14.68,-0.03376189264599764,-0.1070218680519685,0.51,-0.035982806349424586,-0.10658345373091145,0.5216,-0.0358393586090955,-0.10920158574146249,0.5152,-0.021005425687159948,-0.10741754215979231,0.5148,0.07806872840443196,-0.10153226145384213,0.460512
14.700000000000001,-0.03660491041773237,-0.10830480232251594,0.5128,-0.03851294079023422,-0.10706438685127333,0.5184,-0.03781153695542082,-0.10768913936786685,0.5168,-0.023288541977038075,-0.10812627983327122,0.5128,0.0775748173649306,-0.10132133669336736,0.46088
14.72,-0.036729156448883325,-0.10263961991191123,0.514,-0.03845085176129953,-0.10403422199730096,0.5188,-0.03726996182880682,-0.10619944251450651,0.5176,-0.023106846556735037,-0.10667272103733333,0.5152,0.07708090632542929,-0.10111041193289262,0.461248
14.74,-0.035065158154056794,-0.10301003328936062,0.514,-0.03664167562324269,-0.10701402699824115,0.522,-0.034977135628574435,-0.10597030449621797,0.5216,-0.021167393002227385,-0.10818404916079394,0.5128,0.07658699528592795,-0.10089948717241788,0.46161599999999997
14.76,-0.03095386382964769,-0.10044304305913852,0.5072,-0.032425280898573126,-0.10626996353725351,0.5196,-0.030354638101403656,-0.1051986736487043,0.52,-0.016844114958050237,-0.10620686729376758,0.5112,0.07609308424642663,-0.10068856241194314,0.461984
14.780000000000001,-0.029390721173839278,-0.10074722946343895,0.5076,-0.030855102726507176,-0.10755581139475198,0.5184,-0.028330469310646776,-0.10554043371086909,0.5188,-0.015298965678671159,-0.10590167059219294,0.5092,0.07559917320692527,-0.10047763765146837,0.462352
14.8,-0.03114919356211554,-0.10066436470446954,0.512,-0.0327559092581038,-0.10885387788959679,0.5152,-0.02968830118645853,-0.10641389796012106,0.5172,-0.01711940282316133,-0.1065542626465504,0.508,0.07510526216742396,-0.10026671289099363,0.46272
14.82,-0.030358189732350906,-0.10148954432853147,0.5124,-0.032059886992229295,-0.10960558689009699,0.5192,-0.02831627120738333,-0.10971061493243602,0.5152,-0.016229645347554545,-0.10794618570567663,0.5076,0.07461135112792262,-0.10005578813051888,0.463088
14.84,-0.030682854192761396,-0.10038007273520926,0.512,-0.032692088780228314,-0.10834751496585568,0.5172,-0.028260970622090348,-0.10765926143624897,0.5128,-0.016710950636174924,-0.1053324951620285,0.5056,0.0741174400884213,-0.09984486337004414,0.463456
14.86,-0.02670444096875367,-0.09691197553292981,0.5132,-0.02915672203692999,-0.10188947561585474,0.5168,-0.024171303805829693,-0.10712903212323635,0.5164,-0.013110265230413393,-0.10236323885130652,0.5052,0.07362352904891999,-0.0996339386095694,0.46382399999999996
14.88,-0.027479204207674884,-0.1004644695390459,0.5148,-0.030296979367477064,-0.10440407322770506,0.5164,-0.024853660641979348,-0.10887983103683414,0.512,-0.014219599083952733,-0.10054598295594482,0.5044,0.07312961800941861,-0.09942301384909463,0.464192
14.9,-0.022840142493774033,-0.09826041948101481,0.5104,-0.025996680308210965,-0.10162087206166018,0.5244,-0.02005327612410097,-0.1076552632626233,0.5084,-0.009885812374585712,-0.10060055638020136,0.5044,0.0726357069699173,-0.09921208908861989,0.46456
14.92,-0.021950318577190917,-0.10229290615461951,0.5156,-0.02530695890082892,-0.10212152196244167,0.52,-0.01887038324429411,-0.1095733242393148,0.5116,-0.009137516837932258,-0.10355511135552548,0.5052,0.07214179593041598,-0.09900116432814515,0.464928
14.94,-0.02465876556492646,-0.09954158821637415,0.5176,-0.02814440135619293,-0.09743686586992603,0.52,-0.021172074850376147,-0.10890801778657128,0.5092,-0.011726467314996632,-0.10818651085711681,0.508,0.07164788489091466,-0.0987902395676704,0.465296
14.96,-0.01845505213070544,-0.10242016965928522,0.512,-0.022133920579543224,-0.1028067779296974,0.5164,-0.014655017959481785,-0.11150981699434187,0.5072,-0.005478170004683267,-0.1120580989461648,0.508,0.07115397385141328,-0.09857931480719564,0.465664
14.98,-0.019130073572950754,-0.0940724417046926,0.5104,-0.022897402372420037,-0.09825773665125528,0.5144,-0.015152722751342274,-0.1073954986224888,0.5088,-0.006157039536072133,-0.10797631113638122,0.5092,0.07066006281191196,-0.09836839004672089,0.466032
15.0,-0.022100610879852284,-0.09675200499860709,0.5164,-0.0259002179182988,-0.1001662823352056,0.516,-0.018159740310557584,-0.10446142699668876,0.512,-0.009374856405080782,-0.10572153600203282,0.5096,0.07016615177241065,-0.09815746528624615,0.4664
15.02,-0.020847528577999857,-0.09868759898944138,0.5124,-0.02463650926399398,-0.10140576694289581,0.5108,-0.017061036131609017,-0.1034037126677813,0.5124,-0.008523884337488337,-0.10113388649637389,0.51,0.06974265500420296,-0.09828461035749046,0.466424
15.040000000000001,-0.017967080084133908,-0.09882666638816541,0.5088,-0.021747144868647025,-0.10240043895749602,0.512,-0.014146751948314084,-0.1053398235501846,0.514,-0.005993293230003441,-0.10192171250899061,0.5116,0.06931915823599523,-0.0984117554287348,0.466448
15.06,-0.017414287740726307,-0.09779247039084744,0.5084,-0.021214172179418452,-0.10362823514632237,0.5084,-0.013713301059141664,-0.10395011616665235,0.5176,-0.005893750328988336,-0.09692090933640811,0.5104,0.06889566146778754,-0.09853890049997911,0.466472
15.08,-0.01762220151767202,-0.10034592162558334,0.5024,-0.021604836517175607,-0.10583424601217799,0.5036,-0.01444041422080017,-0.10262735107045473,0.518,-0.0071141217059460015,-0.09664379093418846,0.5092,0.06847216469957984,-0.09866604557122342,0.46649599999999997
15.1,-0.011768812709195324,-0.10024557546579042,0.5004,-0.01598828453932453,-0.10486571185711037,0.4996,-0.009337736633488164,-0.10188676067616691,0.5156,-0.0026135449601290025,-0.09677246559911144,0.5136,0.06804866793137215,-0.09879319064246775,0.46652
15.120000000000001,-0.008479570662149596,-0.10007940501414764,0.504,-0.012932663291225234,-0.10283703487917824,0.502,-0.006808263413002078,-0.1023167387563554,0.5172,-0.0008006744741273642,-0.10013419360983809,0.5128,0.06762517116316442,-0.09892033571371207,0.466544
15.14,-0.010818341639703561,-0.10400197131953423,0.5044,-0.015227061394051049,-0.1049967491790187,0.5048,-0.00964451261425185,-0.10325656833923413,0.5176,-0.004509232087279533,-0.101143231166067,0.5068,0.06720167439495674,-0.09904748078495638,0.466568
15.16,-0.011595102509779152,-0.10566481856968271,0.5072,-0.015876441437810397,-0.10401901198677528,0.5044,-0.010736390490155314,-0.10471392463678958,0.516,-0.00672503736740268,-0.10362465093809702,0.5096,0.06677817762674905,-0.09917462585620071,0.466592
15.18,-0.013674689424198971,-0.10599727208982376,0.5112,-0.017858466460735835,-0.10578838958146745,0.5068,-0.013091858488426408,-0.10552217860607857,0.5156,-0.00993555552377864,-0.10175259922246938,0.5104,0.06635468085854136,-0.09930177092744502,0.466616
15.200000000000001,-0.00884204637403739,-0.10852516657301703,0.51,-0.012986243584536993,-0.10889714409276284,0.5024,-0.008690688956223835,-0.1066366739207735,0.5104,-0.006197977011004523,-0.09953833520272706,0.5104,0.06593118409033363,-0.09942891599868935,0.46664
15.22,-0.009801472003540323,-0.10663271898651162,0.5092,-0.01382725911086112,-0.10724948589115764,0.5032,-0.010159230281352068,-0.10532363113042274,0.5088,-0.008174124944348384,-0.09918891421827214,0.5076,0.06550768732212593,-0.09955606106993367,0.46666399999999997
15.24,-0.00919416522945767,-0.1053143675252038,0.5076,-0.01308903221527244,-0.10337958386019375,0.5052,-0.010102152266939621,-0.10250400862498854,0.5032,-0.008743603087524926,-0.09620233825073159,0.5104,0.06508419055391824,-0.09968320614117798,0.466688
15.26,-0.0078070081775102355,-0.10548554725510312,0.5028,-0.011540503306123799,-0.10396237436968479,0.508,-0.00915102977846434,-0.10275690859128743,0.508,-0.008598345749990443,-0.0934565396468779,0.5088,0.06466069378571056,-0.09981035121242231,0.466712
15.280000000000001,-0.007421810888607436,-0.10727959810130373,0.5056,-0.011060299199972192,-0.10611377634225555,0.5056,-0.009079862842305173,-0.10340982160909211,0.5048,-0.009434164192330343,-0.09816470339522969,0.5064,0.06423719701750283,-0.09993749628366663,0.466736
15.3,-0.007795911172918261,-0.11161534228087348,0.5036,-0.011402660981836893,-0.10856262592265553,0.5032,-0.009696817777384228,-0.10528587718614356,0.5008,-0.010943931756539441,-0.10233997478379712,0.51,0.06381370024929514,-0.10006464135491094,0.46676
15.32,-0.011601859106079844,-0.10991157434321212,0.5028,-0.015056862986904517,-0.10734533357972653,0.5072,-0.013729385591430483,-0.10279045175392007,0.5,-0.016089250427933133,-0.10288155729610762,0.5156,0.06339020348108745,-0.10019178642615527,0.466784
15.34,-0.01365053374191871,-0.1107957561220976,0.5072,-0.01667091047394343,-0.11140150049312024,0.5088,-0.015646146175509353,-0.10482626608658145,0.506,-0.019136452398904224,-0.10146878544587153,0.5116,0.06296670671287975,-0.10031893149739958,0.466808
15.36,-0.015203676624100649,-0.1105365402067373,0.5056,-0.017760460972847367,-0.1094805530311012,0.508,-0.016903874542182833,-0.10555101136546904,0.5036,-0.02137482069544291,-0.10215701205473007,0.5136,0.06254320994467207,-0.1004460765686439,0.46683199999999997
15.38,-0.014433711487537438,-0.11001913104904663,0.5084,-0.01659053039891767,-0.10743297929516162,0.5072,-0.01579605696890136,-0.10301838120879074,0.5084,-0.021137957444180757,-0.10133666691329554,0.5084,0.06211971317646434,-0.10057322163988823,0.466856
15.4,-0.017041298069495083,-0.10731290496418228,0.5012,-0.019015388540094987,-0.10544984788036915,0.512,-0.018325581760676696,-0.10543935394335126,0.5028,-0.02455589125591083,-0.10408147968095666,0.5088,0.06169621640825665,-0.10070036671113254,0.46688
15.42,-0.02010862047314726,-0.1066010537439289,0.504,-0.021942030635704542,-0.10224040344770012,0.5096,-0.021209893963814955,-0.1024191740641866,0.5056,-0.028508065235428974,-0.10494185421497228,0.5148,0.06127271964004896,-0.10082751178237687,0.466904
15.44,-0.018847460405100828,-0.10985151939974762,0.5048,-0.0205232229021448,-0.10633953187454995,0.5044,-0.019686410148215934,-0.1074047956050676,0.5056,-0.027954739526844987,-0.10845394286196179,0.5108,0.06084922287184127,-0.10095465685362118,0.466928
15.46,-0.018766031508187318,-0.10557863961395239,0.502,-0.02021101041800156,-0.10519666956263012,0.5064,-0.019134200294319004,-0.10681779245993973,0.5036,-0.028465988696843095,-0.10955184192522595,0.5124,0.06042572610363354,-0.1010818019248655,0.466952
15.48,-0.022273431874203206,-0.10278655111695584,0.5044,-0.0236008273880011,-0.102497223911626,0.506,-0.022270218906929495,-0.1068047897679441,0.504,-0.032723241385626954,-0.10778142770986007,0.5172,0.06000222933542585,-0.10120894699610983,0.466976
15.5,-0.020517514690758378,-0.10629513788539056,0.5028,-0.021841599209104997,-0.10264856995689348,0.5096,-0.020299957870230326,-0.1103558333720407,0.5056,-0.032099447105912324,-0.11206409386830869,0.518,0.05957873256721816,-0.10133609206735414,0.46699999999999997
15.52,-0.015797117858913367,-0.10704084597298509,0.5048,-0.017063659364780638,-0.10109938722117899,0.504,-0.0152180528220039,-0.10866717365851014,0.5048,-0.028331943329378145,-0.11228534901756353,0.51,0.05915523579901047,-0.10146323713859845,0.467024
15.540000000000001,-0.01911829916426506,-0.108279849056169,0.5068,-0.02032761319664272,-0.1016499228134983,0.5064,-0.01802846311132024,-0.10792243630625994,0.5048,-0.032500143182046574,-0.11195835518032479,0.5156,0.05873173903080274,-0.10159038220984279,0.467048
15.56,-0.015844031111124937,-0.1074946267474038,0.5072,-0.017188946119239525,-0.10487747609917313,0.5096,-0.01449499897237275,-0.1068253488291354,0.5008,-0.030314393859748913,-0.10968923696722327,0.5168,0.05830824226259505,-0.1017175272810871,0.467072
15.58,-0.016110522240868307,-0.11051527602353936,0.5008,-0.017737326788873298,-0.10374993468825455,0.51,-0.014557385374975996,-0.10672774972086777,0.4996,-0.03159421562655642,-0.10910492957397673,0.5196,0.05788474549438736,-0.10184467235233141,0.467096
15.6,-0.012542731104915378,-0.1082138916567243,0.5028,-0.014251158734503156,-0.10165207156712192,0.502,-0.01067782403534972,-0.10659612647919689,0.5056,-0.028789956846624155,-0.10875306420213417,0.5176,0.05746124872617967,-0.10197181742357574,0.46712
15.620000000000001,-0.010102640926402324,-0.10800501555664109,0.4984,-0.011884616534794307,-0.10232444782225773,0.5028,-0.008061667205081856,-0.10682181847811001,0.5068,-0.02722712835851052,-0.10868469872258654,0.5192,0.05703775195797194,-0.10209896249482006,0.467144
15.64,-0.009266591668538637,-0.11048817316725226,0.5012,-0.011169317283121148,-0.10322116839307796,0.506,-0.007084762849702558,-0.10442870430273078,0.4992,-0.0274204791841198,-0.10976050185859462,0.5156,0.056614255189764255,-0.10222610756606437,0.467168
15.66,-0.008990330677682599,-0.11039921498621254,0.5008,-0.011019894261711264,-0.10374653523391271,0.5044,-0.00683079758759948,-0.1066676587383679,0.4984,-0.02824139151208164,-0.1093308739672364,0.5124,0.05619075842155656,-0.1023532526373087,0.467192
15.68,-0.014319377266116836,-0.10722553424792076,0.5036,-0.01645044445556385,-0.10296992635918202,0.5104,-0.012024506622470408,-0.1044017800396934,0.502,-0.03432551567599973,-0.10888530957576466,0.5132,0.055767261653348874,-0.10248039770855301,0.467216
15.700000000000001,-0.0145397354222118,-0.1068979565966107,0.5024,-0.016923357678698365,-0.10200127947252718,0.5108,-0.01229444322916222,-0.1009538516765699,0.4976,-0.035461450588212935,-0.10775231039323775,0.508,0.055343764885141145,-0.10260754277979733,0.46724
15.72,-0.014665737035075517,-0.1063239078634067,0.5016,-0.017347575545671384,-0.10197479085233471,0.5128,-0.012556116223633368,-0.09933568469194277,0.4972,-0.03651987659007968,-0.10717453185092661,0.516,0.05492026811693345,-0.10273468785104166,0.467264
15.74,-0.01368618546807373,-0.10728865813731073,0.5028,-0.016543019933543034,-0.10353498537457652,0.508,-0.011690800584314952,-0.09996174789978048,0.5024,-0.0362974286924933,-0.10905859868824559,0.5188,0.05449677134872576,-0.10286183292228597,0.467288
15.76,-0.013076258250814026,-0.10670042929050133,0.5016,-0.016132057445407404,-0.10211391004482898,0.5128,-0.011018212050197037,-0.1054823268978301,0.506,-0.03621770520996159,-0.11101273866999473,0.5196,0.054073274580518076,-0.1029889779935303,0.467312
15.780000000000001,-0.013041183103319174,-0.10662138682453828,0.5008,-0.016367259002968922,-0.10180397657466367,0.5076,-0.010822277031464336,-0.10431429609525464,0.5036,-0.03671982708018208,-0.11045184714319262,0.5176,0.05364977781231035,-0.10311612306477462,0.46733600000000003
15.8,-0.011177917462862619,-0.10963008215387522,0.4924,-0.014779525567224013,-0.10602037084388466,0.5092,-0.008846128448553819,-0.10582974279763543,0.5052,-0.03509611265655094,-0.1104018185702028,0.512,0.05322628104410265,-0.10324326813601893,0.46736
15.82,-0.007891063493667326,-0.11102628402587343,0.49,-0.01183276603911825,-0.10778372827921719,0.5092,-0.0055870205594094405,-0.10757491167002813,0.508,-0.0319031280004769,-0.11233653163983956,0.5124,0.052802784275894965,-0.10337041320726326,0.467384
15.84,-0.007264010971412482,-0.11009044321705191,0.4944,-0.011589532472985732,-0.10716385894993691,0.512,-0.005004327374441266,-0.10797051793491778,0.5056,-0.031121807358865106,-0.11109389204770678,0.5092,0.05237928750768727,-0.10349755827850757,0.467408
15.860000000000001,-0.012036622708182284,-0.11232620731852672,0.498,-0.01672492029712543,-0.10606655898086406,0.51,-0.00987646234052212,-0.10857301778924645,0.5084,-0.0355939195005711,-0.10937415828713079,0.5108,0.05195579073947954,-0.10362470334975189,0.467432
15.88,-0.007641496072389623,-0.11109664979938652,0.4932,-0.012771840962965197,-0.10692308109780402,0.5108,-0.005722109419808279,-0.10846509025121667,0.5028,-0.030830165123977644,-0.10628851319798169,0.5124,0.051532293971271854,-0.10375184842099622,0.46745600000000004
15.9,-0.006703464147892163,-0.11125030359537413,0.4964,-0.012190765006551205,-0.10761671919299642,0.508,-0.004986604124489158,-0.1064225715815211,0.5064,-0.029453658674233423,-0.10466150696797855,0.5152,0.05110879720306417,-0.10387899349224053,0.46748
15.92,-0.007276306941651504,-0.10627567881642049,0.504,-0.013084237594926794,-0.10361697935938557,0.5212,-0.005612298909364995,-0.10236073572352279,0.5072,-0.02952791817455942,-0.10074330694143024,0.5144,0.05068530043485647,-0.10400613856348485,0.46750400000000003
15.94,-0.007798670341704357,-0.10586512818601782,0.4988,-0.01392395017843346,-0.100861407885179,0.516,-0.006046335688023912,-0.09937578579108272,0.5032,-0.029480167304052868,-0.09870001381124671,0.5152,0.050261803666648786,-0.10413328363472917,0.467528
15.96,-0.006467044631733218,-0.10956465796581351,0.5,-0.012971455229518944,-0.10063685731342503,0.5132,-0.004576155476497718,-0.10025657493178192,0.4936,-0.027659234136943985,-0.10326426912224299,0.5088,0.04983830689844106,-0.10426042870597349,0.467552
15.98,-0.004710107590494735,-0.11015835520060818,0.4972,-0.011460111881922242,-0.1027115883884896,0.5152,-0.002381309776274807,-0.10132532577556035,0.4972,-0.024957534174034488,-0.10441740302682288,0.5032,0.04941481013023336,-0.10438757377721782,0.467576
16.0,0.0018100191332226956,-0.10980321458603284,0.4988,-0.005319238831560001,-0.10124946962191508,0.5076,0.004525142654224543,-0.10177531321774337,0.4984,-0.01747036165841198,-0.10469567322882727,0.504,0.048991313362025675,-0.10451471884846213,0.4676
16.02,0.0029114675879069454,-0.10988459305228147,0.492,-0.00479735830217803,-0.10090082357011108,0.5112,0.005797342283422872,-0.102994809447306,0.498,-0.01562276919952783,-0.10512068448932792,0.5048,0.049135618819654246,-0.1044910163531367,0.467832
16.04,0.0023141988848202556,-0.1079746614425033,0.4964,-0.005987938878659293,-0.1032079583133425,0.5112,0.0053506746851438546,-0.10611197246785814,0.496,-0.015559195427644943,-0.10464100522172357,0.5048,0.049279924277282824,-0.1044673138578113,0.468064
16.06,0.0031435577047841307,-0.11016759277147439,0.4964,-0.005771796895553407,-0.10316627153586509,0.5112,0.0061993032585726335,-0.10642362006466496,0.492,-0.014210493119963809,-0.10463531335931489,0.5032,0.049424229734911396,-0.10444361136248588,0.468296
16.080000000000002,-1.2788214404086773e-05,-0.10960221461719791,0.4972,-0.009490123535182226,-0.10608405969268876,0.5124,0.002980438389242716,-0.1103332446183877,0.4984,-0.016782446602068492,-0.1072513667959714,0.506,0.049568535192539995,-0.10441990886716046,0.46852800000000006
16.1,0.0006440491277866059,-0.10861085134099167,0.4976,-0.009418985566756705,-0.10420960201328024,0.5116,0.0034731817128089886,-0.1075081050953478,0.496,-0.015359525878136054,-0.10585154175088474,0.5024,0.049712840650168566,-0.10439620637183504,0.46876
16.12,0.0002970565823322147,-0.10971203111261918,0.4928,-0.010441595824130541,-0.10468682006723663,0.506,0.0028428936327500724,-0.10583174411365412,0.5044,-0.014998842950424222,-0.1072857771841539,0.4996,0.049857146107797144,-0.10437250387650962,0.468992
16.14,0.0025920328499584215,-0.10863832913631227,0.4884,-0.008819597372306106,-0.10506099455461851,0.5048,0.004805627799521398,-0.10467701847220034,0.5008,-0.01202405103695176,-0.10614488828665598,0.5004,0.050001451565425716,-0.10434880138118421,0.46922400000000003
16.16,0.005483954181290089,-0.10829758804255264,0.4912,-0.006639238424792441,-0.10582392008231911,0.5056,0.007237992183620761,-0.10366171469603908,0.5004,-0.008411408165116674,-0.10579254136674372,0.5032,0.05014575702305429,-0.1043250988858588,0.46945600000000004
16.18,0.0032870467743117172,-0.11283491605041768,0.4936,-0.009487353048506734,-0.11142715425458305,0.5076,0.004575117147471885,-0.10669697708821305,0.4976,-0.009683106096349547,-0.10686478044160613,0.5044,0.050290062480682865,-0.10430139639053337,0.469688
16.2,0.0014566125042506498,-0.10994067788875828,0.4964,-0.011969027790338234,-0.11282980004307461,0.5056,0.0023116753975576344,-0.1063693407084309,0.5008,-0.010676149684957977,-0.10762799429337432,0.5052,0.050434367938311436,-0.10427769389520797,0.46992
16.22,0.0005123268901883193,-0.10968325941533906,0.498,-0.013459784410274796,-0.11194199760154538,0.5076,0.00109571066894068,-0.1053051450342899,0.4964,-0.010660325370534383,-0.10840026464135098,0.5004,0.05057867339594001,-0.10425399139988255,0.470152
16.240000000000002,0.0023615570225411714,-0.10822516579468817,0.4952,-0.012057502044712311,-0.11451487778895339,0.5064,0.002988857433151366,-0.10514245143748883,0.4912,-0.007461021651815776,-0.11014321045813276,0.4996,0.05072297885356861,-0.10423028890455713,0.470384
16.26,0.0016452115540171335,-0.10470118651911293,0.4952,-0.013159060394581769,-0.11144177554547637,0.5052,0.0022348431007381997,-0.09906599393505891,0.4916,-0.007024415758392099,-0.1071784637738966,0.4992,0.050867284311197185,-0.10420658640923171,0.47061600000000003
16.28,0.0019622006086902487,-0.10377055899074873,0.4952,-0.013294337143375724,-0.11148290666327257,0.506,0.0025411285107700557,-0.09968683265344228,0.49,-0.005571287931997983,-0.10806926038590345,0.4972,0.051011589768825756,-0.1041828839139063,0.47084800000000004
16.3,0.0033032846933833794,-0.10658246710689978,0.498,-0.012370719752364387,-0.11347554334237213,0.5104,0.003801649224440455,-0.1024804357566045,0.49,-0.0032578644601341964,-0.11094234148699852,0.496,0.05115589522645433,-0.10415918141858088,0.47108
16.32,0.005989249649104707,-0.10615212689681021,0.4964,-0.009966736605266622,-0.11272500453975451,0.5056,0.00654241899327659,-0.10345045133628192,0.4864,0.0004963816724782631,-0.10655040180478281,0.4928,0.051300200684082906,-0.10413547892325546,0.471312
16.34,0.002939039306277378,-0.10581120793324231,0.494,-0.013220195541123792,-0.11347721487145684,0.5036,0.003739858491882984,-0.10261168359504431,0.494,-0.0013469446122386145,-0.10447741497827728,0.4984,0.05144450614171148,-0.10411177642793004,0.471544
16.36,0.003357895675851401,-0.10398281851123538,0.5,-0.013013834102588459,-0.11622254425671528,0.508,0.004425297961927728,-0.10678137034810309,0.4924,0.0001952991136091441,-0.10925933391359072,0.4988,0.05158881159934005,-0.10408807393260464,0.47177600000000003
16.38,-0.0010142083986902292,-0.10313176278738806,0.504,-0.01759603264796843,-0.11108217746396035,0.5072,0.00048720210509979405,-0.10578517280266089,0.5024,-0.003063830430387668,-0.10938412479217445,0.4968,0.051733117056968626,-0.10406437143727922,0.472008
16.4,-0.0023051416473996752,-0.10402722059055718,0.5012,-0.019148072629427627,-0.10761936830211066,0.506,-0.0003395207714771274,-0.10428398854548182,0.4944,-0.003410787374967609,-0.10399835720984844,0.5,0.0518774225145972,-0.1040406689419538,0.47224
16.42,-0.0010417383876392876,-0.10789241816023004,0.5016,-0.018221757506936973,-0.10604439163586282,0.5052,0.0010915246481695469,-0.1019837636384944,0.4956,-0.0017525923538086942,-0.10338776418764362,0.5044,0.0520217279722258,-0.10401696644662838,0.47247200000000006
16.44,-0.0014959681338630204,-0.10590649600089762,0.498,-0.018917936833017044,-0.1023569039925039,0.5028,0.0007648498853398319,-0.1011646942852641,0.4988,-0.00200089458803169,-0.10428570909552669,0.5008,0.05216603342985437,-0.10399326395130297,0.472704
16.46,-0.004409443842836909,-0.10766125187694958,0.4996,-0.022060076331981246,-0.10555676873337962,0.4992,-0.0021486319222619164,-0.10499357894943427,0.4976,-0.004814580798694451,-0.10662285820060804,0.4992,0.052310338887482946,-0.10396956145597755,0.472936
16.48,0.00012504207789862108,-0.1012748355119946,0.4976,-0.01757610353221385,-0.10315063432289721,0.4992,0.0027802621827672613,-0.10357945252405168,0.4988,7.250810846537803e-05,-0.10548677616017532,0.4992,0.05245464434511152,-0.10394585896065213,0.47316800000000003
16.5,-0.002425379961024609,-0.10035335533489888,0.5064,-0.02010754871720049,-0.10297612167884312,0.506,0.0008187772182731948,-0.10346712563660815,0.4984,-0.0019960412104428286,-0.10667839112086949,0.496,0.05259894980274009,-0.10392215646532671,0.47340000000000004
16.52,-0.002080945897668687,-0.1007750361762462,0.5036,-0.019700011446870672,-0.10222592075587564,0.5092,0.0017978553932311613,-0.10453504886888054,0.4928,-0.0011205100584127734,-0.1079290860977142,0.496,0.05274325526036867,-0.1038984539700013,0.473632
16.54,-0.0010361106637397583,-0.10136720556467925,0.5056,-0.018546590467595592,-0.1045826785127698,0.5064,0.003381559155107978,-0.10487038883002986,0.492,0.00034543089249025626,-0.10778856551250426,0.4948,0.05288756071799724,-0.10387475147467588,0.473864
16.56,-0.003024992193740686,-0.1034181525762051,0.506,-0.020425958023877047,-0.1066673709621273,0.5128,0.001895234999054459,-0.10645510408722254,0.4964,-0.0012874612047879736,-0.11169979656228747,0.4912,0.053031866175625816,-0.10385104897935046,0.474096
16.580000000000002,-0.005802116870280104,-0.10310094560135326,0.51,-0.023222483073566447,-0.10809961218790859,0.5116,-0.000565177977773007,-0.10869518393701871,0.4964,-0.003754354985402213,-0.11400772357296499,0.4896,0.053176171633254415,-0.10382734648402504,0.474328
16.6,-0.007842291111885438,-0.10276288191452741,0.5096,-0.02529383081946533,-0.10519665367369921,0.514,-0.0022944446263530294,-0.10622355189338846,0.4988,-0.005316315512419419,-0.11101114106011437,0.4944,0.05332047709088299,-0.10380364398869964,0.47456000000000004
16.62,-0.0060243875242116445,-0.10346577483189703,0.5092,-0.023454760347771567,-0.10600332777742173,0.5148,-0.00015997814967552416,-0.10438074967702464,0.4992,-0.0031096903829230227,-0.11487843021182491,0.494,0.05346478254851156,-0.10377994149337422,0.47479200000000005
16.64,-0.012093138338366649,-0.10430750983619783,0.5104,-0.02938247911256426,-0.10559110885662062,0.5144,-0.005790281052588716,-0.10158070680374234,0.4988,-0.008655289952245852,-0.11261736280215655,0.5,0.053609088006140136,-0.1037562389980488,0.475024
16.66,-0.010733627537236185,-0.10358753921256039,0.5064,-0.028000039191648635,-0.10878045991879857,0.514,-0.0041056967522551365,-0.10619359391367189,0.5008,-0.006809805344470843,-0.11353248104327993,0.4996,0.05375339346376871,-0.10373253650272339,0.475256
16.68,-0.013871782336678413,-0.10551998206357448,0.5116,-0.031211880966652398,-0.10985235127092942,0.5124,-0.007053264454943498,-0.11032855106282607,0.5004,-0.009668552468493697,-0.11376792458510644,0.5004,0.05389769892139728,-0.10370883400739797,0.475488
16.7,-0.01245803760779813,-0.10249865524884572,0.5128,-0.02993325007325673,-0.10791028364012697,0.5164,-0.005316051178258425,-0.10768237058016203,0.5032,-0.007938132251247336,-0.1133701955338508,0.5024,0.05404200437902586,-0.10368513151207255,0.47572000000000003
16.72,-0.009851368678544897,-0.10641248012014887,0.5092,-0.027503931282799585,-0.1113883128548417,0.5188,-0.0024288750634348334,-0.10987846636325393,0.5048,-0.0050801524210694286,-0.1152384676550454,0.504,0.05418630983665443,-0.10366142901674713,0.475952
16.740000000000002,-0.009772556808723121,-0.10789700054686693,0.5076,-0.02760844034420294,-0.11160549997782272,0.5208,-0.002326364507750864,-0.10613745645452459,0.5084,-0.004961734054406261,-0.11222268335263495,0.5044,0.05433061529428303,-0.10363772652142171,0.47618400000000005
16.76,-0.015481306496798863,-0.10996994354449259,0.5104,-0.03337289193059282,-0.10985477617556394,0.524,-0.00813741714104054,-0.10336665667950108,0.5132,-0.010860552455443116,-0.10833896505538249,0.5032,0.0544749207519116,-0.1036140240260963,0.476416
16.78,-0.011360110315709958,-0.10933762214995181,0.5076,-0.029151338289807326,-0.11149278580011898,0.5212,-0.003938625665920469,-0.10535316933113147,0.5084,-0.006879109746283899,-0.10929085382364696,0.5036,0.05461922620954018,-0.10359032153077088,0.476648
16.8,-0.014599788576592033,-0.10484788386621044,0.5128,-0.03228346717978225,-0.1079746490046768,0.5184,-0.007218874759295028,-0.10235628260489966,0.504,-0.010456754649144265,-0.10581473300590087,0.5044,0.05476353166716875,-0.10356661903544546,0.47688
16.82,-0.013648078881317948,-0.10702864992680025,0.5112,-0.031152847396220578,-0.1078418240248061,0.5176,-0.006254713487816615,-0.102170759796511,0.506,-0.009757736796797818,-0.10535250505734056,0.5032,0.05490783712479732,-0.10354291654012006,0.47711200000000004
16.84,-0.010351416498835392,-0.10695508911758934,0.51,-0.02769357483842208,-0.10490226363250713,0.5152,-0.0030273246786010474,-0.10527417556761079,0.5072,-0.006557321875985138,-0.10403350214808797,0.5052,0.0550521425824259,-0.10351921404479464,0.477344
16.86,-0.015858500260075556,-0.10511484992215464,0.5132,-0.03304958237830842,-0.10211941720386547,0.5168,-0.00885533465489159,-0.10343755492638557,0.508,-0.012150179946853407,-0.10059335693398284,0.5064,0.05519644804005447,-0.10349551154946922,0.477576
16.88,-0.01711119904308383,-0.1060390253858664,0.514,-0.03399305670107731,-0.1025204063466263,0.5164,-0.010324635289416276,-0.10524610680961269,0.5068,-0.013338699321830256,-0.10144458831704724,0.5148,0.05534075349768304,-0.10347180905414381,0.477808
16.9,-0.020207062225353508,-0.10954606064130099,0.5116,-0.036775869657703415,-0.1055574393151061,0.5164,-0.013730244259436634,-0.10884130470664531,0.506,-0.016574650695441215,-0.10400582505078367,0.5144,0.05548505895531162,-0.10344810655881839,0.47804
16.92,-0.02256773759548472,-0.10855017700087255,0.5084,-0.03888707069487391,-0.10746703610943778,0.5148,-0.016595462205532777,-0.10811838971890325,0.51,-0.019331438175080765,-0.10081502948029952,0.5108,0.05562936441294022,-0.10342440406349297,0.47827200000000003
16.94,-0.02281022033155655,-0.10632024387727362,0.5156,-0.038830329711038745,-0.10279107175104767,0.5168,-0.017145872857068215,-0.10797097866617973,0.5064,-0.01985284165396151,-0.1026869914265071,0.5112,0.05577366987056879,-0.10340070156816755,0.47850400000000004
16.96,-0.020122250621501497,-0.10893400434893244,0.5168,-0.03565896783271519,-0.1059561922911511,0.52,-0.014335207895082434,-0.1102196573613744,0.5036,-0.017125646981984734,-0.10676650333575091,0.5132,0.05591797532819736,-0.10337699907284213,0.47873600000000005
16.98,-0.024423410075785114,-0.10741653101413165,0.5124,-0.03955339858773161,-0.10311942404736683,0.5192,-0.018341319073939245,-0.1097916520034596,0.5068,-0.02119027077856135,-0.10759124305790281,0.514,0.05606228078582594,-0.10335329657751673,0.478968
17.0,-0.02013983179394725,-0.10907383981370913,0.5084,-0.03495728827088523,-0.10610586774343954,0.5192,-0.013764754178313427,-0.11054638707637104,0.5044,-0.01660472624065479,-0.1058586281020881,0.5084,0.05620658624345451,-0.1033295940821913,0.4792
17.02,-0.018423603060285326,-0.10808370904356197,0.508,-0.033017515721867695,-0.1059665215713562,0.516,-0.011757761143395188,-0.11104611216149442,0.5024,-0.014508946548155231,-0.10731782474838776,0.506,0.055513424023835474,-0.10331914073244461,0.479296
17.04,-0.019161460180846895,-0.10803550036498141,0.5128,-0.033537853000322096,-0.10528922322489716,0.5132,-0.012128555893318875,-0.10632894274183106,0.498,-0.014664927716825423,-0.10764536455832477,0.5064,0.054820261804216446,-0.1033086873826979,0.479392
17.06,-0.02577720929401114,-0.10368521569313227,0.5188,-0.03979467998486782,-0.10136726493148905,0.5128,-0.01826191622086891,-0.10403468671805954,0.496,-0.02045085363044446,-0.10431340769253165,0.5076,0.05412709958459741,-0.1032982340329512,0.479488
17.080000000000002,-0.024511349048463273,-0.10372819945635856,0.5164,-0.038161917854050764,-0.0999070684462278,0.5128,-0.016624120600523252,-0.10398256890342222,0.5036,-0.018289979842702676,-0.10423229452231217,0.5112,0.05343393736497826,-0.10328778068320449,0.479584
17.1,-0.027022448382108297,-0.10269679603720475,0.5152,-0.040257772779871207,-0.10044996770619602,0.5124,-0.018764101255031022,-0.10477847981482714,0.5012,-0.01978466829343559,-0.10256430038472922,0.512,0.05274077514535922,-0.10327732733345779,0.47968
17.12,-0.029192740342850094,-0.1029524977168893,0.5144,-0.04207536109855765,-0.10211540366939423,0.5112,-0.020708376536415687,-0.10610765938004114,0.5064,-0.02094074161656843,-0.10671814224098594,0.5028,0.052047612925740186,-0.1032668739837111,0.47977600000000004
17.14,-0.025562536936281258,-0.10442526534451199,0.512,-0.038276217416398,-0.10443327961802511,0.5108,-0.016897564812484524,-0.10504157983387631,0.5016,-0.01604716599104509,-0.10673167609584468,0.5052,0.05135445070612116,-0.10325642063396438,0.479872
17.16,-0.02560772298151993,-0.10644723339391926,0.512,-0.0383751736575468,-0.10521036316660352,0.5152,-0.016717518649411248,-0.10628611869043962,0.5008,-0.014693868086678765,-0.10943383774379106,0.5048,0.05066128848650212,-0.10324596728421769,0.479968
17.18,-0.03082523684428683,-0.1037652624462743,0.51,-0.04356874600207083,-0.10374882113314486,0.5168,-0.021313595077221557,-0.10461838363666955,0.5016,-0.01842308121429083,-0.10876511260441357,0.506,0.04996812626688309,-0.10323551393447099,0.480064
17.2,-0.026681961977378512,-0.10437131066461582,0.51,-0.03930532421310435,-0.10146753252269863,0.5164,-0.016435234479426346,-0.10217524765611559,0.5028,-0.012747940830949293,-0.10595399726950627,0.5052,0.04927496404726406,-0.10322506058472428,0.48016000000000003
17.22,-0.02610554859074937,-0.10572761817134003,0.5112,-0.03863596911327518,-0.10170273252407341,0.5228,-0.014925793043635173,-0.10354867435623269,0.508,-0.010397292635957813,-0.10785437640326181,0.5068,0.04858180182764502,-0.10321460723497758,0.480256
17.240000000000002,-0.021155404872772787,-0.10289593598318166,0.5164,-0.033539239414289046,-0.10097017632393203,0.5216,-0.008986484425694743,-0.10341521480566815,0.5048,-0.0035732046008779806,-0.10897091056327979,0.5056,0.04788863960802586,-0.10320415388523088,0.480352
17.26,-0.022534543922638452,-0.10291987970745184,0.5128,-0.03488345297387648,-0.10168740027412543,0.5256,-0.009549429543415916,-0.10773942990204512,0.5056,-0.003355645745078334,-0.10986868767162933,0.5048,0.047195477388406834,-0.10319370053548417,0.48044800000000004
17.28,-0.026782713154201884,-0.10104882655905041,0.508,-0.039158646759108344,-0.10088860811191785,0.5288,-0.01302289584002208,-0.10319619792801468,0.506,-0.0060511734390350826,-0.10901656088242576,0.5048,0.0465023151687878,-0.10318324718573747,0.480544
17.3,-0.028188319228003893,-0.10132048094501801,0.5092,-0.04066238214476275,-0.09846565525171375,0.5304,-0.013437242754859727,-0.1027776637375599,0.5004,-0.005797743986870585,-0.10704878723048356,0.5044,0.04580915294916876,-0.10317279383599078,0.48064
17.32,-0.028101041719264322,-0.1012687044915895,0.5156,-0.04066373809851128,-0.09743716684263916,0.5304,-0.012073448172211593,-0.09957151398626733,0.5028,-0.0038853635708423354,-0.1041530610133083,0.5052,0.045115990729549735,-0.10316234048624406,0.480736
17.34,-0.026472704823307488,-0.10455836789442481,0.5084,-0.03924566620469779,-0.10047741348299843,0.532,-0.009322850651470949,-0.10353826420119842,0.502,-0.000518576956382045,-0.10432792260886097,0.5028,0.0444228285099307,-0.10315188713649737,0.480832
17.36,-0.028181235390483766,-0.10566971752742647,0.5088,-0.041131967508423,-0.10299013604777253,0.5312,-0.009742012398197034,-0.10407820447733789,0.5008,-0.0004357734232392133,-0.1051591838396997,0.498,0.043729666290311664,-0.10314143378675067,0.480928
17.38,-0.02632328925529107,-0.10717523164818862,0.512,-0.03944048015174725,-0.10620897871346253,0.5276,-0.006525898786723511,-0.1046373959774009,0.5008,0.003063152836744098,-0.10543110544736012,0.5004,0.043036504070692636,-0.10313098043700396,0.481024
17.400000000000002,-0.031175942064339143,-0.10478998028398341,0.5124,-0.0444562767527332,-0.10386833274361033,0.5304,-0.010071904609152065,-0.1026774082799043,0.5,-0.00013856644369204075,-0.10654704872547636,0.5024,0.042343341851073475,-0.10312052708725726,0.48112
17.42,-0.029616236318823836,-0.10421161370298192,0.5116,-0.04302717637798704,-0.10343141486382137,0.5256,-0.0074488483351832745,-0.1034358047249159,0.4984,0.002866529692759701,-0.10425035462447536,0.5056,0.04165017963145445,-0.10311007373751055,0.48121600000000003
17.44,-0.03160430371427249,-0.10816174975420881,0.5128,-0.04508448452079883,-0.10504385619858063,0.5184,-0.008575560262711569,-0.10321651042264693,0.4996,0.002073462002015695,-0.10265119972430348,0.5032,0.04095701741183541,-0.10309962038776385,0.481312
17.46,-0.032839686536427236,-0.10630239532642254,0.5124,-0.04639110885024707,-0.1070885512219646,0.516,-0.009216812069593251,-0.10191316240865259,0.506,0.0015401790531128,-0.1022133896920963,0.5016,0.040263855192216376,-0.10308916703801715,0.481408
17.48,-0.02549662876780374,-0.10859772037904172,0.512,-0.03899509330419155,-0.11037581420185898,0.5148,-0.0014021104927865722,-0.10230193793675865,0.5008,0.009253856807080471,-0.10203706672062302,0.4976,0.03957069297259735,-0.10307871368827044,0.481504
17.5,-0.021075509467103883,-0.10463265407919148,0.5088,-0.03450181733684319,-0.10753729595464614,0.514,0.003389288129437068,-0.10387953300482881,0.502,0.01371762334364658,-0.1007412862807945,0.4996,0.03887753075297831,-0.10306826033852375,0.48160000000000003
17.52,-0.022325696398537282,-0.10516007027980331,0.5136,-0.03582945305645628,-0.10865349312846165,0.5112,0.0021565099438674265,-0.1053094443255854,0.5,0.012151103774022436,-0.10372899663722665,0.4924,0.03818436853335928,-0.10305780698877705,0.481696
17.54,-0.028966128350348726,-0.10683438762729182,0.5168,-0.042583852796394345,-0.10886205785180027,0.514,-0.0046564381976015885,-0.10305233301530607,0.508,0.005142466052636575,-0.10223576964780155,0.4948,0.03749120631374025,-0.10304735363903034,0.481792
17.56,-0.030421546214123022,-0.11062045047816842,0.5144,-0.0442711192757032,-0.11082879044146461,0.5168,-0.006401354716060946,-0.10789681510157124,0.502,0.0033307398977182414,-0.10708850250049474,0.4968,0.03679804409412121,-0.10303690028928364,0.481888
17.580000000000002,-0.036767577556969695,-0.1105413505762091,0.5132,-0.05070701091599208,-0.1132851021989059,0.518,-0.012947240998264607,-0.11027039609703831,0.5056,-0.0032789457356585117,-0.10804526535031603,0.5004,0.03610488187450206,-0.10302644693953693,0.481984
17.6,-0.03710630206016032,-0.10812523101843091,0.512,-0.05103474715293829,-0.10940307432255711,0.5172,-0.013476827245416058,-0.10861151074455365,0.5048,-0.003707681448386042,-0.10651641941606695,0.4996,0.035411719654883024,-0.10301599358979023,0.48208
17.62,-0.03526427779387326,-0.10935294459079878,0.508,-0.04932232637594743,-0.11062699581878532,0.5204,-0.012065092946656855,-0.10878285664071861,0.5056,-0.0021042022386680748,-0.10679422549498957,0.4988,0.03471855743526399,-0.10300554024004353,0.482176
17.64,-0.03237755556737421,-0.10649586389404936,0.5076,-0.04657038324506701,-0.10798484947191425,0.52,-0.009666958046635574,-0.10632022855469377,0.5072,0.000621858864710078,-0.11058161945237537,0.494,0.03402539521564496,-0.10299508689029682,0.482272
17.66,-0.030963845475257507,-0.10937649474043297,0.5132,-0.045251044697227016,-0.10839802080991706,0.5208,-0.008660096145854572,-0.10596402533842697,0.5104,0.002035940288729174,-0.10934874325608016,0.504,0.033332232996025925,-0.10298463354055012,0.482368
17.68,-0.03130163113459047,-0.10950752843586088,0.5144,-0.04560187958305861,-0.1095372480069671,0.5168,-0.00919798662771762,-0.10693206961954775,0.5052,0.0016740135993880678,-0.10978258577027941,0.5012,0.03263907077640689,-0.10297418019080343,0.482464
17.7,-0.030278469802577736,-0.10618762872742572,0.514,-0.04446932521450368,-0.10782292925480401,0.5172,-0.00816518896292361,-0.1082802725712173,0.504,0.002827717262502896,-0.10835162336048963,0.5028,0.03194590855678786,-0.10296372684105672,0.48256
17.72,-0.026675888183537704,-0.1087028522686655,0.5152,-0.04072022469303371,-0.11055049636509577,0.5216,-0.004449568353622229,-0.10918604981696631,0.4988,0.006448173690454497,-0.10653870491092607,0.5024,0.031252746337168825,-0.10295327349131002,0.482656
17.740000000000002,-0.02861198220929554,-0.10971691046225993,0.5092,-0.04242394861802068,-0.11090472794700636,0.5164,-0.006304090810093193,-0.10648601423255873,0.5012,0.004304448835255125,-0.10590284608455058,0.5036,0.03055958411754967,-0.10294282014156332,0.482752
17.76,-0.028861476258422256,-0.1083439018203745,0.5144,-0.04244434180627581,-0.10917806208713236,0.5148,-0.0065213796753405264,-0.10481045254295789,0.504,0.0035055467260951888,-0.10439607416790198,0.512,0.029866421897930637,-0.10293236679181661,0.482848
17.78,-0.028191820857587688,-0.10653861944783798,0.508,-0.041467397934760584,-0.10905202057601866,0.518,-0.005840324652409345,-0.10618915947111807,0.5044,0.003414552260619524,-0.10822423873842306,0.5028,0.0291732596783116,-0.10292191344206991,0.482944
17.8,-0.028534814593788076,-0.10810243322785391,0.512,-0.041473512216436255,-0.10969603137566274,0.52,-0.006132092687187842,-0.10444257857248362,0.5052,0.0025626959331664354,-0.10926236617910745,0.5056,0.02848009745869257,-0.10291146009232321,0.48303999999999997
17.82,-0.026401764938709958,-0.11243077314012857,0.5116,-0.038806163301673226,-0.11194078743520917,0.5196,-0.00373894493543234,-0.1057230315852384,0.5024,0.004428534194291657,-0.11277026057429189,0.4984,0.027786935239073537,-0.1029010067425765,0.483136
17.84,-0.029686456169482817,-0.11140512202755747,0.5144,-0.04141138606329366,-0.11052874249655474,0.5168,-0.006511520368055491,-0.10509360588784998,0.5048,0.0011010037498302404,-0.10955334034104248,0.4996,0.027093773019454502,-0.1028905533928298,0.483232
17.86,-0.028924799735363552,-0.10885195919674175,0.512,-0.039897210958726954,-0.10960976642015433,0.5196,-0.005211029640594826,-0.10327468930346491,0.508,0.002085893303421134,-0.10905850126615935,0.502,0.02640061079983547,-0.10288010004308311,0.483328
17.88,-0.02819932917974998,-0.11123408857740895,0.516,-0.03827294774008971,-0.11164887716911404,0.5176,-0.0037859901516174247,-0.10316394782379644,0.5068,0.003135243690954538,-0.10796184832831063,0.5012,0.025707448580216438,-0.1028696466933364,0.48342399999999996
17.900000000000002,-0.030278544356872692,-0.11155862586004446,0.514,-0.03949660642032835,-0.11246186253133601,0.518,-0.005166973990578963,-0.1050051198029119,0.5024,0.0011448963509431678,-0.10572962768704643,0.5,0.02501428636059728,-0.1028591933435897,0.48352
17.92,-0.029462703828845572,-0.11237704349179137,0.5188,-0.037971578814269165,-0.11164683531610231,0.522,-0.00361478999342378,-0.10582725190265832,0.5028,0.0020567146966305656,-0.11039501546985375,0.5008,0.024321124140978246,-0.10284873999384299,0.483616
17.94,-0.033679246336305556,-0.10696527938948297,0.5152,-0.04144973319172835,-0.10775847256808288,0.5228,-0.00724310625122997,-0.10426065081071648,0.5036,-0.002010523039952011,-0.10919198799583048,0.5012,0.023627961921359214,-0.10283828664409629,0.483712
17.96,-0.034564320679483534,-0.10610127380135145,0.514,-0.0416505298563665,-0.1059638408550672,0.524,-0.007738282117069418,-0.10293780871744307,0.5076,-0.0029437672003628608,-0.11211285333669621,0.506,0.022934799701740182,-0.1028278332943496,0.483808
17.98,-0.03663206710559198,-0.10799556571444772,0.5136,-0.043204701844951704,-0.10843861722329637,0.5208,-0.009565050317084113,-0.1074239393694683,0.504,-0.005417248797380155,-0.11458878056852025,0.5064,0.022241637482121147,-0.10281737994460288,0.483904
18.0,-0.03271212771256853,-0.10982381385548197,0.5176,-0.03875748509166375,-0.10795260026734707,0.52,-0.005314249151733565,-0.1103784659319487,0.5068,-0.0018945410823771127,-0.11687553742672022,0.5028,0.02154847526250211,-0.10280692659485619,0.484
18.02,-0.03613909141822248,-0.10796457694019328,0.5184,-0.041671485443887844,-0.10807811990071213,0.5224,-0.008357628604017729,-0.1129365291379728,0.5072,-0.005626414750738635,-0.11665734556581758,0.5052,0.021305890552114407,-0.1030196087925831,0.48420799999999997
18.04,-0.04076809559652855,-0.10730304209269312,0.522,-0.045834713966668196,-0.10669683023515167,0.5208,-0.012843631913346613,-0.11040061165942461,0.5044,-0.010633693551093141,-0.11535412432358558,0.5032,0.021063305841726707,-0.10323229099031002,0.48441599999999996
18.06,-0.03940686309589781,-0.10691821831305803,0.5212,-0.04405924772904217,-0.10718227860604018,0.5196,-0.011313765293242194,-0.11059603261598383,0.5024,-0.009677649012451727,-0.11262651303573662,0.5032,0.020820721131339003,-0.10344497318803693,0.484624
18.080000000000002,-0.033705480266497286,-0.10514527600269648,0.5184,-0.03793297294895326,-0.10760702104917659,0.5164,-0.005245686444583072,-0.1100961357482242,0.504,-0.004154745140464012,-0.11202876351344612,0.5024,0.020578136420951257,-0.10365765538576388,0.484832
18.1,-0.03620685769211979,-0.10717283146185032,0.5176,-0.03988613437564981,-0.10930255883970978,0.5168,-0.007148170468159037,-0.11344884525734451,0.502,-0.006636726283843876,-0.11294967233105799,0.504,0.020335551710563556,-0.1038703375834908,0.48504
18.12,-0.03586536233958184,-0.10927276601765493,0.514,-0.039069172116972105,-0.11023398752405647,0.5132,-0.006212217033290758,-0.11503289070103838,0.5016,-0.006405495244032034,-0.11373658463302383,0.5016,0.020092967000175852,-0.10408301978121771,0.485248
18.14,-0.036335259426040364,-0.10755609428327596,0.5228,-0.03909970669533223,-0.10835498426373237,0.5164,-0.006099252340515353,-0.11321485330963137,0.506,-0.006839758824725349,-0.11170369410528401,0.5,0.019850382289788148,-0.10429570197894464,0.485456
18.16,-0.03407403375961426,-0.10841101615961522,0.5204,-0.036344900922739905,-0.10932714233136792,0.5176,-0.003127867538579241,-0.11301384251405136,0.5048,-0.004073318216746895,-0.11185297080553679,0.5024,0.019607797579400447,-0.10450838417667155,0.485664
18.18,-0.034392470445982426,-0.11165053590192206,0.5212,-0.03606486133185167,-0.11319003691124545,0.5188,-0.002588669324126174,-0.11569007457561606,0.5112,-0.0035123255091480503,-0.11354857607727709,0.4984,0.019365212869012743,-0.10472106637439847,0.48587199999999997
18.2,-0.027221964576773353,-0.10895969028165998,0.5168,-0.02817717533714865,-0.1100747710714183,0.5176,0.005555863887309142,-0.1159075916456341,0.5012,0.004699119556887441,-0.11138062137945304,0.4956,0.01912262815862504,-0.10493374857212538,0.48607999999999996
18.22,-0.025286229769157804,-0.1093291037591117,0.5192,-0.025439175335240642,-0.10836498313438492,0.516,0.008559054229539226,-0.11565836399885525,0.4988,0.007873518846976763,-0.11065895038745362,0.4932,0.01888004344823734,-0.10514643076985229,0.486288
18.240000000000002,-0.02218149537744138,-0.11100147162025423,0.518,-0.021495915267202674,-0.10875744775928019,0.5136,0.012655638811445434,-0.11250620181756399,0.4936,0.012171639370085046,-0.10717764695758188,0.498,0.018637458737849593,-0.10535911296757926,0.486496
18.26,-0.02400321873424325,-0.10923900624252399,0.518,-0.022367672483730977,-0.10823583467465171,0.5108,0.011865233707556426,-0.11512493768845264,0.496,0.011362597224521346,-0.10655631109563007,0.4944,0.01839487402746189,-0.10557179516530617,0.486704
18.28,-0.025491556060503313,-0.10970559955882418,0.5144,-0.0229393504802756,-0.11071643485983236,0.5172,0.011470814579889176,-0.11687615476943795,0.4992,0.01095642267150734,-0.10953273423580513,0.4964,0.01815228931707419,-0.10578447736303309,0.486912
18.3,-0.02265642943281113,-0.10950891477609248,0.5116,-0.019306174650010867,-0.10787810540912873,0.5132,0.015284485679418534,-0.11360329687381582,0.5024,0.01464417437792319,-0.10956594017564143,0.4976,0.017909704606686484,-0.10599715956076,0.48712
18.32,-0.020082039163896764,-0.10887794942447945,0.5076,-0.016127472609493015,-0.10978616760438506,0.5144,0.018521657120145522,-0.1130313815867588,0.494,0.017544145445798222,-0.11101156167037346,0.4948,0.01766711989629878,-0.10620984175848691,0.487328
18.34,-0.0217807360292825,-0.10849925385445558,0.5116,-0.017247178403686763,-0.11089035047622779,0.512,0.017374115487369796,-0.10941501919421032,0.4936,0.015840398753771773,-0.10848399010555564,0.498,0.01742453518591108,-0.10642252395621384,0.48753599999999997
18.36,-0.026482731267701353,-0.10542542688993631,0.5048,-0.021318533737214592,-0.10680433655877895,0.5128,0.013355267269081662,-0.10545252505079468,0.4908,0.011093946095045862,-0.1041339229235811,0.4948,0.017181950475523376,-0.10663520615394075,0.487744
18.38,-0.02781925880888939,-0.10597324853670184,0.5084,-0.022165022154239298,-0.10454470086703223,0.5176,0.012472817614747094,-0.10309453350898193,0.496,0.009530557568445133,-0.1027607137008878,0.4932,0.016939365765135675,-0.10684788835166767,0.487952
18.400000000000002,-0.022340304205841918,-0.1071290753547264,0.5116,-0.016214207703429375,-0.10830152962872462,0.512,0.018374632353444775,-0.1050948833228309,0.492,0.015050188228442781,-0.10543392563260136,0.49,0.01669678105474793,-0.10706057054939462,0.48816000000000004
18.42,-0.023165145608581725,-0.10674605179066439,0.5088,-0.016662081908184103,-0.10877692492168035,0.5144,0.017834727262639648,-0.10921599687697453,0.496,0.013898579441057598,-0.10708864476638669,0.4944,0.016454196344360225,-0.10727325274712153,0.488368
18.44,-0.02254373860901193,-0.10549816260252612,0.5112,-0.015675786620302348,-0.10579627132535606,0.5096,0.018661721405199144,-0.10447190286097334,0.4892,0.013907739413368344,-0.10349827972671778,0.496,0.01621161163397252,-0.10748593494484845,0.488576
18.46,-0.022826665240221766,-0.10591738434545582,0.5084,-0.015429856782797464,-0.10452293879873956,0.5132,0.018727021255187146,-0.10378259700506796,0.4868,0.013200426309497863,-0.10001160675123064,0.494,0.01596902692358482,-0.10769861714257536,0.488784
18.48,-0.022816003167418757,-0.10897850749672341,0.5116,-0.014819472795035057,-0.10748075260919654,0.512,0.01917417218962537,-0.10716967859510962,0.4956,0.013110220585619316,-0.10322104344950239,0.494,0.015726442213197116,-0.10791129934030229,0.488992
18.5,-0.026295910662283786,-0.1056475138605798,0.5136,-0.01759114771954142,-0.10288895561023365,0.512,0.016074862538555622,-0.10534738966845289,0.494,0.009566686909542653,-0.10079814332108067,0.4944,0.015483857502809414,-0.1081239815380292,0.48919999999999997
18.52,-0.027846521461706256,-0.10413831573398674,0.5104,-0.01858753035504148,-0.10232671651340274,0.5072,0.0147041948474817,-0.10289607932185413,0.4952,0.007758472864615081,-0.10364008597777574,0.4984,0.015241272792421712,-0.10833666373575611,0.489408
18.54,-0.030955220909992864,-0.10440770361763718,0.5148,-0.021278549907526274,-0.10235612612754133,0.508,0.01171152840736644,-0.10189647991580238,0.4948,0.004536855320736701,-0.10528372149059706,0.4944,0.01499868808203401,-0.10854934593348303,0.489616
18.56,-0.02835431924680329,-0.10566850444414935,0.5144,-0.01837749121954021,-0.10467924076649522,0.5096,0.014282922215377462,-0.10611679830656995,0.4964,0.006846993049142577,-0.10481213613702957,0.498,0.014756103371646305,-0.10876202813120994,0.489824
18.580000000000002,-0.026425953123618808,-0.10231259203277752,0.514,-0.016428043465335967,-0.10137461637205235,0.5128,0.015846156099788268,-0.10529709050335705,0.4932,0.008205914075721438,-0.10189955543036348,0.4964,0.01451351866125856,-0.1089747103289369,0.490032
18.6,-0.021372696487873134,-0.10019418790366222,0.5128,-0.011330672171368445,-0.10170789454424269,0.5104,0.02044046867227553,-0.10224239510021306,0.4976,0.012836949952594073,-0.10036562529373175,0.4952,0.014270933950870857,-0.10918739252666382,0.49024
18.62,-0.024800197584200975,-0.10227496185421635,0.5144,-0.01461523634876853,-0.10209103698092203,0.5116,0.016607770250408337,-0.10002040266106073,0.4992,0.009280687579447411,-0.10241867729641492,0.4968,0.014028349240483155,-0.10940007472439073,0.490448
18.64,-0.02682058704633987,-0.10091528518291121,0.5148,-0.016627084685076007,-0.1004599212378025,0.5104,0.014004587105882411,-0.09689398698745719,0.4992,0.0070582994634317405,-0.09966183798518395,0.4956,0.013785764530095453,-0.10961275692211765,0.490656
18.66,-0.02463529359898077,-0.09953806006468564,0.5128,-0.01439835336284743,-0.10209960841515692,0.5124,0.01574153596392017,-0.09913370048485017,0.5012,0.00923043737429947,-0.09925969722819569,0.4932,0.013543179819707749,-0.10982543911984456,0.490864
18.68,-0.02418035536991348,-0.10054334880562281,0.5164,-0.013930304205487918,-0.1013323426075447,0.5108,0.01570861652950865,-0.09712105627497701,0.4972,0.009943529934597803,-0.10042112177528577,0.4916,0.013300595109320046,-0.11003812131757149,0.491072
18.7,-0.023611278912844577,-0.10279037757245922,0.512,-0.013273157642159524,-0.10391603603109788,0.5088,0.015919905280599597,-0.10164000612753239,0.5008,0.010956918892366233,-0.10291402479074477,0.4908,0.013058010398932344,-0.1102508035152984,0.49128
18.72,-0.022787814356955288,-0.10436318991495687,0.5144,-0.012329077422438516,-0.10228729482020484,0.5048,0.016385139947633402,-0.10002044638675199,0.5032,0.012117933883353927,-0.10176022003937638,0.4944,0.012815425688544642,-0.1104634857130253,0.491488
18.740000000000002,-0.02475614197431917,-0.1034289531580418,0.5172,-0.014143952747515624,-0.10435165304161104,0.5044,0.01408359173170532,-0.10372104872154417,0.4984,0.010676905391296723,-0.10523803157777914,0.4928,0.012572840978156896,-0.11067616791075227,0.491696
18.76,-0.024705843604176856,-0.10122290027782568,0.5132,-0.013908088436803303,-0.10343903702013547,0.5044,0.013729815019241053,-0.10305494989163094,0.4972,0.011015466983702768,-0.10714754715543895,0.4988,0.012330256267769192,-0.11088885010847918,0.491904
18.78,-0.027972298655522677,-0.10409816344721712,0.5116,-0.01693014000621849,-0.10477036359232747,0.5052,0.010093469357205866,-0.10146614821994027,0.4972,0.007948492588847441,-0.10728912906298474,0.5012,0.01208767155738149,-0.1111015323062061,0.492112
18.8,-0.030762992153837307,-0.10404421421119753,0.5172,-0.019410036065389037,-0.10263474103186973,0.506,0.007108232256842519,-0.10147091935313411,0.4968,0.005397267577584473,-0.11000324783427966,0.498,0.011845086846993787,-0.11131421450393301,0.49232000000000004
18.82,-0.03161002400365793,-0.10701152050771989,0.5172,-0.019772207886933908,-0.10352168120283473,0.5048,0.006112815733396355,-0.10246770768015172,0.4976,0.004978677209307146,-0.10970700902615026,0.4992,0.011602502136606085,-0.11152689670165992,0.492528
18.84,-0.026577919277818694,-0.11070075466949365,0.5128,-0.014222271457175788,-0.10578171693371444,0.5016,0.010989311543172684,-0.10565072695843401,0.4956,0.010554306080892221,-0.11067199323385048,0.4988,0.011359917426218382,-0.11173957889938685,0.492736
18.86,-0.027921471730736135,-0.10766920376158141,0.5108,-0.015032791471680332,-0.10580086098336747,0.5056,0.009590752537374394,-0.10301555240239231,0.4968,0.0099660966707459,-0.11045453714651153,0.4976,0.011117332715830678,-0.11195226109711376,0.492944
18.88,-0.028350596654530557,-0.1042251948114601,0.5132,-0.0149952014211181,-0.10208936316085562,0.5092,0.009095867626071704,-0.0988525753429028,0.4968,0.010111793800563646,-0.10531354584020641,0.5,0.010874748005442976,-0.11216494329484068,0.493152
18.900000000000002,-0.02749979866049532,-0.10475834290753655,0.514,-0.013711581966324195,-0.09898294839052821,0.5096,0.009917214623937983,-0.10055545757628644,0.4892,0.011360949707398227,-0.10573818312695762,0.5008,0.01063216329505523,-0.11237762549256763,0.49336
18.92,-0.025983228796905955,-0.10670219543009994,0.518,-0.0116679655018976,-0.10067440193991309,0.5056,0.011416054664022365,-0.10191797224455076,0.4896,0.013256403854457088,-0.10370095322266806,0.4988,0.010389578584667528,-0.11259030769029454,0.493568
18.94,-0.022657129632030256,-0.10566289404244451,0.5184,-0.007521993464121402,-0.10041684511975815,0.4996,0.014947282761394266,-0.10200203033139449,0.4924,0.01704845535373173,-0.10561990857744723,0.498,0.010146993874279826,-0.11280298988802147,0.493776
18.96,-0.022468030230617237,-0.10638288825933163,0.5168,-0.006513270537042323,-0.10456036109184677,0.5004,0.01517410915360753,-0.10625834091682855,0.4924,0.017415713218392213,-0.1060707873048379,0.4944,0.009904409163892122,-0.11301567208574838,0.49398400000000003
18.98,-0.024110067834784844,-0.1044569274320666,0.5168,-0.0072999426815531275,-0.10392235576673702,0.5008,0.01352164591348387,-0.10505320264066391,0.49,0.016017148577852115,-0.10658390344272609,0.4876,0.00966182445350442,-0.1132283542834753,0.494192
19.0,-0.025417210129151373,-0.10543379929037433,0.5184,-0.007734316757879244,-0.10520942181811975,0.4996,0.012111331295882587,-0.10591695355968313,0.4928,0.015025749557458147,-0.10434564311717552,0.488,0.009419239743116717,-0.11344103648120221,0.4944
19.02,-0.024853490205969213,-0.10624317355306041,0.516,-0.0065286171019882855,-0.10589252494021376,0.4992,0.012478684907176761,-0.10241651104206348,0.4932,0.016026846801076716,-0.10364915331088932,0.4852,0.009612733290918232,-0.11331412006744396,0.494184
19.04,-0.024283598895923728,-0.10560344073751157,0.5176,-0.005317541806684284,-0.10706595270952211,0.5012,0.0130044641985157,-0.10433108641129907,0.4964,0.0171748710373839,-0.10429921741555463,0.4912,0.009806226838719746,-0.1131872036536857,0.493968
19.06,-0.02501415896621825,-0.10825281457690616,0.5176,-0.005488305320487936,-0.10828678121944128,0.5024,0.012256925792216442,-0.10669630239824655,0.496,0.01713965324914761,-0.10234995929394886,0.4896,0.009999720386521261,-0.11306028723992746,0.493752
19.080000000000002,-0.021185129086739397,-0.10383128567912638,0.5168,-0.0011841692936007632,-0.10819591109755496,0.5004,0.01591060669094271,-0.10589500812623497,0.4932,0.02134666293939217,-0.1030986222136705,0.4888,0.01019321393432281,-0.11293337082616918,0.493536
19.1,-0.023894614196438853,-0.10094778755358709,0.5164,-0.0031962316377207186,-0.1049857202050499,0.5048,0.01341996310650546,-0.10512406544294095,0.4888,0.01904216261075155,-0.10088719395601947,0.4924,0.010386707482124323,-0.11280645441241093,0.49332
19.12,-0.02958412210692956,-0.10517319235272375,0.5152,-0.008178693402129249,-0.10905648626386574,0.5016,0.00791240175108678,-0.1058987011476039,0.49,0.013453185326916809,-0.10269026642668021,0.494,0.010580201029925839,-0.11267953799865268,0.493104
19.14,-0.030258585027356674,-0.10315466190014803,0.5136,-0.00825063565149762,-0.1088204154243987,0.4972,0.007065428903911442,-0.10289837706445609,0.492,0.012477965887737206,-0.10345206190680614,0.4996,0.010773694577727352,-0.11255262158489443,0.492888
19.16,-0.028878706962294165,-0.10265339983945236,0.5156,-0.006550306637957715,-0.10754316502322309,0.5024,0.008082847683495119,-0.10643249344170576,0.4912,0.013229409829249491,-0.1027685988133206,0.4956,0.010967188125528868,-0.11242570517113618,0.492672
19.18,-0.02888544105896462,-0.10156677116989342,0.5192,-0.006302374354243739,-0.10410888070197281,0.5028,0.007870520051476357,-0.10518612363225777,0.4904,0.012654705034091794,-0.10337977513109882,0.4936,0.011160681673330381,-0.11229878875737792,0.492456
19.2,-0.02797669547517998,-0.10595956365595587,0.5192,-0.005101820713803382,-0.10548484538150774,0.4956,0.008810516109879575,-0.10517634060495322,0.492,0.012985632489089585,-0.1014354754329001,0.5004,0.011354175221131897,-0.11217187234361967,0.49224
19.22,-0.03209209080291288,-0.10392117428412907,0.5156,-0.008900503515249378,-0.10367542220311154,0.4996,0.004920132219729443,-0.10500858486232423,0.4932,0.008263213958169755,-0.10182142189400158,0.5032,0.01154766876893341,-0.11204495592986143,0.492024
19.240000000000002,-0.030209787507829492,-0.10326549429695192,0.5148,-0.006792002588788597,-0.10177156074419366,0.4984,0.0069337051236315235,-0.1019504228333849,0.494,0.009298308199645817,-0.095953739277274,0.4964,0.01174116231673496,-0.11191803951610314,0.49180799999999997
19.26,-0.030319516973357902,-0.10144609064487446,0.5112,-0.0067992799240490925,-0.10288663980738293,0.5004,0.006731558591239264,-0.10287797844236975,0.4912,0.00803910315235904,-0.10017914161255323,0.5024,0.011934655864536474,-0.11179112310234489,0.491592
19.28,-0.02668036919781631,-0.10317147872776058,0.512,-0.0031385381206456174,-0.1032592687902558,0.4956,0.010098773783518433,-0.10553653599200086,0.4936,0.010256164434456639,-0.10270597285119949,0.498,0.01212814941233799,-0.11166420668858663,0.491376
19.3,-0.0223370824624412,-0.10252563585059188,0.5132,0.001204829769746175,-0.10470085015253885,0.4984,0.014195820890857226,-0.10762001445090387,0.4948,0.013195714361360075,-0.10444584668853317,0.4968,0.012321642960139503,-0.1115372902748284,0.49116
19.32,-0.02174243479946073,-0.10416296035565352,0.5132,0.0018331556013457373,-0.10639574822484552,0.4944,0.014496492578562675,-0.10683168809147073,0.4944,0.012276224572343522,-0.10475793763955923,0.4976,0.012515136507941019,-0.11141037386107014,0.490944
19.34,-0.021197102070560855,-0.10430178296651116,0.51,0.0025487116702767993,-0.10490929828067361,0.4964,0.014926406362913388,-0.10745203653777503,0.4908,0.011427767571070564,-0.10416277847448566,0.4956,0.012708630055742532,-0.11128345744731188,0.490728
19.36,-0.019752940287034226,-0.10462239106980992,0.512,0.004153708404920133,-0.10307104498312565,0.498,0.016294121031365526,-0.10848096691226373,0.4864,0.011396967239263294,-0.10572707908889652,0.4968,0.012902123603544048,-0.11115654103355363,0.490512
19.38,-0.016435440670873772,-0.10164938164466972,0.5108,0.0076708608153207136,-0.1018639609986143,0.4976,0.01949212875951386,-0.10603145273676017,0.4868,0.013125294855835898,-0.10404587479126394,0.4988,0.013095617151345561,-0.11102962461979538,0.490296
19.400000000000002,-0.018085705299513935,-0.10275253641593882,0.5148,0.006286484356185585,-0.10594726338340134,0.4944,0.017562578707642582,-0.10741789368942098,0.4916,0.009938823477524178,-0.10595782855235453,0.4984,0.01328911069914711,-0.1109027082060371,0.49007999999999996
19.42,-0.012912708597315328,-0.10585956390398092,0.5076,0.011695584500662073,-0.11105960212933605,0.4988,0.022564344489800596,-0.1111899579449117,0.49,0.013750093906687556,-0.10488983860322035,0.4952,0.013482604246948625,-0.11077579179227885,0.48986399999999997
19.44,-0.01036034791045894,-0.10423663178354618,0.5024,0.014393567691153637,-0.10877073961875881,0.4976,0.02490108990888049,-0.10703233055295841,0.4948,0.015133587168944092,-0.10306371017808451,0.4964,0.013676097794750139,-0.1106488753785206,0.48964799999999997
19.46,-0.014417499055254536,-0.10545829103176961,0.5072,0.010395869264699795,-0.10664484339306123,0.4964,0.020541839702006154,-0.1053605333964331,0.494,0.009960492283843063,-0.10077612340286732,0.4956,0.013869591342551654,-0.11052195896476236,0.489432
19.48,-0.01529539375339578,-0.1087325633566105,0.506,0.00972014538494844,-0.10578135451192752,0.4964,0.019352539105935564,-0.10512449952136664,0.4916,0.00830917368987331,-0.10179589221521804,0.4964,0.014063084890353168,-0.1103950425510041,0.489216
19.5,-0.015449545243243776,-0.10765534838752881,0.504,0.009624501781070138,-0.1055689762959907,0.4944,0.01851231352408372,-0.10641627567397838,0.4956,0.007054502868437282,-0.10062041306635826,0.5024,0.014256578438154683,-0.11026812613724585,0.489
19.52,-0.01706275286821877,-0.10843159393891608,0.5076,0.008101204947320311,-0.10595736342498746,0.496,0.01620893783365878,-0.1079960754164455,0.4984,0.00446619158500695,-0.10281714579587174,0.4944,0.014450071985956199,-0.1101412097234876,0.488784
19.54,-0.014298329602548062,-0.1111263532173678,0.5072,0.010942779842986508,-0.10650249076906677,0.4968,0.01820124396373693,-0.10995365170532098,0.49,0.006293367189696164,-0.10244384116938401,0.4912,0.014643565533757712,-0.11001429330972934,0.488568
19.56,-0.011757939909850267,-0.1120662532414131,0.5,0.013506099478579964,-0.10783320712090845,0.496,0.019805255717427465,-0.11120919848719878,0.4976,0.0076897012532393064,-0.10167990408348661,0.4972,0.014837059081559228,-0.1098873768959711,0.488352
19.580000000000002,-0.005742792417914338,-0.1109509887223855,0.5008,0.019451368124380038,-0.10819849062737921,0.4956,0.024666822711504055,-0.11175098707384347,0.496,0.012341413691057233,-0.10182893819837392,0.4972,0.015030552629360776,-0.10976046048221282,0.48813599999999996
19.6,-0.008471414300879224,-0.11155256783325566,0.5048,0.0166615175721458,-0.10574446690842017,0.4928,0.020792626768325728,-0.11257036726668303,0.5008,0.008349230471393024,-0.10582210792153603,0.4996,0.01522404617716229,-0.10963354406845456,0.48791999999999996
19.62,-0.00862909810720561,-0.10967177181938867,0.5032,0.01655367902630996,-0.10483414298324528,0.4956,0.019645964732341585,-0.10780367278467534,0.4992,0.007159146816209427,-0.10480695183992962,0.4996,0.015417539724963805,-0.10950662765469632,0.48770399999999997
19.64,-0.007143059096356321,-0.11024903435477454,0.5004,0.018080670451061653,-0.10714060067781375,0.4984,0.020142463363076384,-0.11005635035761473,0.496,0.0077261156544033045,-0.10572856334239711,0.494,0.015611033272765319,-0.10937971124093807,0.487488
19.66,-0.004174951494406283,-0.10943229245735397,0.5072,0.02108915362071887,-0.10499099164653299,0.4952,0.022385121946595952,-0.10928414924326642,0.4896,0.010123223173703478,-0.10901062990181809,0.4952,0.015804526820566833,-0.10925279482717981,0.487272
19.68,-0.003910028042369934,-0.10853666198347518,0.5064,0.021504759362106853,-0.10394143428682501,0.498,0.02203155613010321,-0.10787264907616619,0.4912,0.009891258621366165,-0.10958164504489687,0.4896,0.015998020368368348,-0.10912587841342156,0.487056
19.7,-0.004047797763654312,-0.10482686702444867,0.5052,0.02148719744001797,-0.09854079978977492,0.494,0.021152405620130803,-0.10530940019759769,0.4904,0.009121777437695627,-0.11034282939303544,0.4912,0.016191513916169863,-0.1089989619996633,0.48684
19.72,-0.0025168570567810668,-0.10488770759191536,0.5052,0.023208565085559702,-0.09949307096315346,0.4948,0.021999905824690046,-0.10727968108912417,0.4912,0.010212912435703015,-0.10859069679330405,0.488,0.01638500746397138,-0.10887204558590506,0.486624
19.740000000000002,-0.0030204007464120033,-0.10425877527549224,0.5068,0.022751946041194553,-0.10233430191112168,0.492,0.020658433435355054,-0.11013850420202789,0.4952,0.009237772511730335,-0.11056471036206139,0.4876,0.016578501011772925,-0.10874512917214678,0.48640799999999995
19.76,-0.006311179954975581,-0.10267202131893195,0.5024,0.019327078825030826,-0.09965729594631291,0.492,0.016343158664671235,-0.10601161289842359,0.4928,0.005289327918256762,-0.1064677667973051,0.4936,0.01677199455957444,-0.10861821275838852,0.48619199999999996
19.78,-0.0068312228743651416,-0.10336422002460399,0.5004,0.018534194898882708,-0.09977415126528913,0.4932,0.014748609421626105,-0.10211529796877732,0.49,0.004084629620815529,-0.10097683441861204,0.4908,0.016965488107375956,-0.10849129634463027,0.48597599999999996
19.8,-0.011267679485389181,-0.10639762643582253,0.5032,0.013904435347179464,-0.1013650229170203,0.4964,0.00929883876393326,-0.1011860991287248,0.4908,-0.0011248727132660505,-0.09722647054820059,0.4952,0.01715898165517747,-0.10836437993087203,0.48575999999999997
19.82,-0.017632003848338566,-0.10871900339521863,0.5068,0.007426349061290738,-0.1023675174800647,0.4964,0.002291239779005478,-0.10417229985639707,0.4932,-0.007856359284483094,-0.09909358749809233,0.5,0.017352475202978983,-0.10823746351711377,0.485544
19.84,-0.01854217514517871,-0.10871841358106916,0.5084,0.006378639565768012,-0.10345623146618654,0.4968,0.0009652207086312739,-0.10692265987400829,0.4936,-0.008677384862323152,-0.0996802378095917,0.4996,0.0175459687507805,-0.10811054710335552,0.485328
19.86,-0.01980596512010958,-0.1109243129849021,0.5092,0.005002104939422498,-0.10683179042472628,0.4944,-0.0006056865337939052,-0.10885249620888553,0.492,-0.009603965611081958,-0.10265879778663023,0.5004,0.017739462298582014,-0.10798363068959727,0.485112
19.88,-0.01750005664508796,-0.11166560372845478,0.508,0.0072287180515257675,-0.10664754968231205,0.4992,0.0013481658705014451,-0.10696401184265705,0.4944,-0.006931214886079357,-0.10232116711883586,0.4992,0.01793295584638353,-0.10785671427583901,0.484896
19.900000000000002,-0.012524067953870016,-0.11377280783546327,0.5032,0.012173071497155671,-0.10559839972993557,0.4932,0.005923852119269176,-0.10640678996463085,0.4912,-0.0017680316789832687,-0.10478446742691658,0.5012,0.018126449394185076,-0.10772979786208074,0.48467999999999994
19.92,-0.010022988966969092,-0.11856838656561561,0.5124,0.014607625071546528,-0.10859691471122823,0.4992,0.00817278584467066,-0.10733725663320984,0.4944,0.0010415736759133538,-0.10957768891308353,0.4964,0.01831994294198659,-0.10760288144832249,0.48446399999999995
19.94,-0.01402930693900994,-0.11539166297336417,0.518,0.010501581258920138,-0.10921715596137976,0.498,0.004097251737109835,-0.10591117111018775,0.4984,-0.00250005796777171,-0.10582115479073775,0.504,0.018513436489788107,-0.10747596503456423,0.48424799999999996
19.96,-0.014694908086808926,-0.11226056501068951,0.5148,0.009711841895518885,-0.10463217981764547,0.496,0.003385333011959382,-0.10574766262721028,0.4988,-0.00259603206840102,-0.1067447320050495,0.502,0.01870693003758962,-0.10734904862080599,0.48403199999999996
19.98,-0.010595981399223397,-0.11229832045202334,0.5112,0.013843614840739552,-0.10601226270944128,0.492,0.0076248717016039165,-0.10361969238382615,0.4948,0.0022392219991778047,-0.10637529290858486,0.496,0.018900423585391134,-0.10722213220704774,0.48381599999999997
20.0,-0.011592132648837341,-0.11287939959430073,0.5124,0.013181029363359284,-0.10454847021512749,0.4944,0.0069380600631322896,-0.10396540870055619,0.4936,0.002059807495863859,-0.10665333656352306,0.4928,0.01909391713319265,-0.10709521579328948,0.4836
20.02,-0.008633331565536306,-0.1110329465736429,0.5136,0.01654411400737207,-0.10417717687949589,0.4884,0.010564272494705915,-0.10546087576051418,0.4912,0.006333231069471262,-0.11160744150056094,0.4868,0.019242914999086463,-0.10703552900436747,0.483736
20.04,-0.005133247937709206,-0.10995237346196927,0.514,0.020422833209530936,-0.10358365346329892,0.4872,0.014527388643014671,-0.10680865295464832,0.4928,0.010969902372349181,-0.11053786401949701,0.4884,0.019391912864980276,-0.10697584221544545,0.48387199999999997
20.06,-0.0026412625923811126,-0.1119138196053785,0.5072,0.02311935151895367,-0.10696020336456082,0.4828,0.017407209356954008,-0.10848713330031604,0.4916,0.014533702137785775,-0.11316726108589574,0.4884,0.019540910730874092,-0.10691615542652344,0.484008
20.080000000000002,-0.003594864772318377,-0.10661252753605649,0.5104,0.022137028085716798,-0.10415066925955775,0.488,0.016626853286244324,-0.10881962593997252,0.4904,0.014262321423664855,-0.10814700881298936,0.4876,0.01968990859676793,-0.10685646863760141,0.48414399999999996
20.1,-0.008624089787239693,-0.10761323280994715,0.5136,0.017132203248296268,-0.10746691266641054,0.49,0.011935555621617383,-0.11042401356295882,0.4936,0.009858923513411305,-0.11176196277239792,0.492,0.019838906462661746,-0.1067967818486794,0.48428
20.12,-0.009979878635876715,-0.1015001348808209,0.5104,0.01582661893228422,-0.10379348748409427,0.4892,0.010674621422873058,-0.10932788034146963,0.4952,0.008939513154253733,-0.10744875738720086,0.4892,0.01998790432855556,-0.10673709505975738,0.48441599999999996
20.14,-0.006331601326408222,-0.10273822689524907,0.51,0.019561367445341087,-0.10273395283447134,0.4896,0.014491131111499671,-0.10691392404400199,0.492,0.012982694673985247,-0.10332389846901346,0.49,0.02013690219444937,-0.10667740827083537,0.484552
20.16,-0.0019281277367879967,-0.10512784513984998,0.5028,0.02366616511019489,-0.10325157578576345,0.4876,0.018747818839748014,-0.10841077315110867,0.4912,0.017368272521291594,-0.10334548831528426,0.4892,0.020285900060343184,-0.10661772148191336,0.48468799999999995
20.18,-0.010711642864895518,-0.10612059411202832,0.5032,0.014522811889820318,-0.1038127925305331,0.49,0.009760365790986186,-0.11196819445744118,0.4968,0.008555789934657361,-0.10470236472277034,0.4956,0.020434897926236997,-0.10655803469299134,0.484824
20.2,-0.008595339793808823,-0.10653717818555362,0.504,0.016353963155020544,-0.10618635691838929,0.4932,0.011628686642778238,-0.11157514094165677,0.4952,0.010603933487725457,-0.10532820130848061,0.494,0.020583895792130814,-0.10649834790406933,0.48496
20.22,-0.00790138207370955,-0.10463824608928064,0.5072,0.01696466310469996,-0.10504938687804723,0.4928,0.012182183050743785,-0.10949037304845201,0.498,0.011251978580176826,-0.10214504025279326,0.4932,0.020732893658024627,-0.10643866111514731,0.48509599999999997
20.240000000000002,-0.007250253861644084,-0.10290218491892537,0.5052,0.017551368540302356,-0.10537949551548295,0.4944,0.01265993076740265,-0.10772710188417144,0.4964,0.011866887224638273,-0.10569693185448437,0.4936,0.020881891523918467,-0.10637897432622528,0.485232
20.26,-0.009880216944397793,-0.0984818913082863,0.5072,0.01487684350336308,-0.10428219674797533,0.4916,0.009809103791887966,-0.10654753543778434,0.4944,0.009083822359550452,-0.10320164962312647,0.4948,0.02103088938981228,-0.10631928753730327,0.48536799999999997
20.28,-0.008713523496009226,-0.09717724372305572,0.5032,0.015963005099216953,-0.10313671571395702,0.4904,0.010554146515237377,-0.10629792304368825,0.4996,0.010015958351533428,-0.1018527875212167,0.4924,0.021179887255706093,-0.10625960074838126,0.485504
20.3,-0.013776278425875685,-0.10099761538214065,0.5112,0.010705294628708234,-0.10241777740690888,0.4944,0.005037603595069255,-0.10927659189192937,0.5008,0.00476593827349604,-0.1066405458532417,0.4928,0.021328885121599906,-0.10619991395945924,0.48563999999999996
20.32,-0.013477488666228454,-0.10534294257997191,0.5076,0.010961011779924819,-0.10475305088377368,0.4932,0.005308078318187164,-0.1100286907778252,0.4992,0.00535161037793146,-0.10645982650718507,0.49,0.021477882987493722,-0.10614022717053723,0.485776
20.34,-0.016898556506250266,-0.1024943436178921,0.5092,0.007518032730989702,-0.0994266250452963,0.496,0.001831704858435204,-0.10789384479305818,0.496,0.002155134836769322,-0.10715801589295647,0.4884,0.021626880853387535,-0.10608054038161521,0.485912
20.36,-0.014185863242954073,-0.10676637238886551,0.5064,0.010050294180770131,-0.10330287498843634,0.494,0.004269883312471395,-0.10914285867138705,0.4984,0.004906755285718447,-0.10644061809120335,0.4924,0.02177587871928135,-0.1060208535926932,0.486048
20.38,-0.015571423416275007,-0.10693764760691658,0.5072,0.008352863953413342,-0.10366388619440167,0.4988,0.002362725139130163,-0.10891993434264162,0.4968,0.0031890652514195155,-0.10886025505444445,0.4888,0.02192487658517516,-0.10596116680377118,0.486184
20.400000000000002,-0.013653356761900591,-0.10325439024565644,0.504,0.009916702405433455,-0.1021213586920751,0.4984,0.0037905021514006436,-0.10547581041197564,0.4996,0.00481364959705692,-0.10847116524865119,0.4876,0.022073874451069002,-0.10590148001484916,0.48632
20.42,-0.009575942565927314,-0.10767627300573326,0.5016,0.013542258504724498,-0.10469252450897716,0.496,0.007386711533940653,-0.10736113806495957,0.4952,0.008676893159317458,-0.10935620231716102,0.486,0.022222872316962815,-0.10584179322592714,0.486456
20.44,-0.01113885904765823,-0.11011689470739379,0.506,0.011581807640261564,-0.1069068773740305,0.4976,0.00528325637831453,-0.10779167001625854,0.4984,0.007006881269866939,-0.11018370772782725,0.4916,0.022371870182856628,-0.10578210643700513,0.48659199999999997
20.46,-0.009066383754112284,-0.10984020440367062,0.5044,0.013269957757917842,-0.10417118285678671,0.5008,0.006887883560115945,-0.10704589973790356,0.4944,0.008980303104645603,-0.10412892119804014,0.4904,0.022520868048750444,-0.10572241964808311,0.486728
20.48,-0.006831823106239868,-0.10798158989809221,0.502,0.015054015506975509,-0.10480399422363965,0.4964,0.008635387837602529,-0.10712699159197789,0.496,0.010875163576390286,-0.10272501437846501,0.4912,0.022669865914644257,-0.1056627328591611,0.48686399999999996
20.5,-0.004313577311810333,-0.10949471256191978,0.5076,0.01705143424815756,-0.10574343967751149,0.4952,0.010643903378088387,-0.10669507613483818,0.4988,0.012904356783881207,-0.10066089411603452,0.4984,0.02281886378053807,-0.10560304607023907,0.487
20.52,-0.005303945613160748,-0.10951422757761099,0.5044,0.015581262166366565,-0.10564673869031069,0.4912,0.009197095464666061,-0.10986775965845498,0.5012,0.01140527634479407,-0.10155075040585546,0.4976,0.022967861646431883,-0.10554335928131706,0.487136
20.54,-0.006634874555156323,-0.11026206765391307,0.5032,0.013808768643819837,-0.10414705688899047,0.4944,0.007377587906049983,-0.10862289385679479,0.5008,0.00940426668079931,-0.09786941040481328,0.5,0.023116859512325696,-0.10548367249239504,0.487272
20.56,-0.010283591583643193,-0.10981829545924703,0.5004,0.009716329857839347,-0.10469336963386514,0.4952,0.003488113901959669,-0.10662545617893934,0.4972,0.005241193954754251,-0.09574587920379682,0.4972,0.023265857378219512,-0.10542398570347303,0.487408
20.580000000000002,-0.015972568385840828,-0.10767969886161577,0.506,0.0036389458753595563,-0.10294320770274223,0.496,-0.0024081228334359695,-0.10946250974844879,0.5,-0.0010503606707809496,-0.09919507528516194,0.4972,0.02341485524411335,-0.10536429891455101,0.487544
20.6,-0.0050829089200842646,-0.10511552462087798,0.5028,0.014247945133950217,-0.10240883237959028,0.4944,0.008422551627196646,-0.10852496367212688,0.496,0.009249997379477582,-0.10066935654932106,0.4956,0.023563853110007166,-0.10530461212562899,0.48768
20.62,-0.005422786876306257,-0.10336001198514834,0.5044,0.0136317081774208,-0.10374437228925586,0.4932,0.007900591870767665,-0.11075148214129459,0.4984,0.007974939024508316,-0.10077197826518958,0.4992,0.02371285097590098,-0.10524492533670697,0.48781599999999997
20.64,-0.005240036784579095,-0.10301914960496715,0.5072,0.013469159133625508,-0.10560404514276665,0.4892,0.00789955501493653,-0.11288279937656334,0.4948,0.007102835124305915,-0.10192065005407096,0.5008,0.02386184884179479,-0.10518523854778496,0.487952
20.66,0.0009891150340387853,-0.10331177264727323,0.5028,0.019421358243645586,-0.10403489171772576,0.4928,0.0141114996888395,-0.10939486458034763,0.4952,0.012293611144073804,-0.10263832598635476,0.502,0.024010846707688605,-0.10512555175886294,0.48808799999999997
20.68,0.0044113874011675915,-0.1016219064956029,0.5044,0.022466873799142698,-0.10442201717663914,0.4944,0.0175362525582493,-0.10763026686375461,0.4968,0.014520770048051048,-0.10105467689331032,0.5008,0.024159844573582417,-0.10506586496994093,0.488224
20.7,0.006701058625003871,-0.09737903433682865,0.5028,0.023983360737317765,-0.10255462400511724,0.4952,0.019430560004113723,-0.10790500539121638,0.496,0.015142605113998082,-0.10353911135957039,0.4976,0.024308842439476234,-0.10500617818101891,0.48836
20.72,0.005872346646169614,-0.10274605331213178,0.5028,0.022310001907776867,-0.10352152578346448,0.496,0.01821172652916281,-0.10737992373979013,0.498,0.012571718683072967,-0.10496364975724129,0.5008,0.024457840305370047,-0.1049464913920969,0.488496
20.740000000000002,0.002933633858670299,-0.10453682676044855,0.4996,0.01865215412092939,-0.10175922382889344,0.4912,0.014875788606631616,-0.10340832141425292,0.4928,0.007892760906303557,-0.10418609157966469,0.5016,0.024606838171263887,-0.10488680460317487,0.488632
20.76,0.0030432034013229362,-0.10980728839376479,0.4992,0.017987626704406578,-0.10497065131458594,0.4908,0.014458267096800674,-0.10554907197398886,0.4936,0.006370443111502624,-0.1047223137947781,0.4948,0.0247558360371577,-0.10482711781425286,0.488768
20.78,0.0007253728104827986,-0.11083264874401752,0.5012,0.014828168667346068,-0.10404504762836383,0.4888,0.011591569452530273,-0.1017888936056738,0.4984,0.002456982838784302,-0.10460013649207021,0.498,0.024904833903051513,-0.10476743102533084,0.488904
20.8,0.00372705995690675,-0.11547542562602033,0.5012,0.016935464004329957,-0.10962734269595276,0.4952,0.014258685441906897,-0.10635275082849184,0.4932,0.004143339599226609,-0.10896668242997211,0.4936,0.025053831768945326,-0.10470774423640883,0.48904
20.82,0.00048130635749314975,-0.11410341536969486,0.5012,0.012797495369893531,-0.1084287188935755,0.4952,0.010754585383612753,-0.10596308382277114,0.4952,-0.00022848470677932085,-0.10520164897764867,0.4988,0.025202829634839143,-0.10464805744748681,0.489176
20.84,0.0009387243013730547,-0.11604183886138444,0.498,0.01224248972003673,-0.10940479099616136,0.4948,0.010728000523534488,-0.10650063217034177,0.4928,-0.000948317058811078,-0.1058218904541721,0.5,0.025351827500732955,-0.1045883706585648,0.489312
20.86,-7.519771847382657e-05,-0.11400895377188285,0.4968,0.010226537470872854,-0.10901530232399789,0.4968,0.009071347612003327,-0.10788321057591926,0.4908,-0.003211515657143255,-0.1108955762606225,0.5,0.02550082536662677,-0.10452868386964279,0.489448
20.88,0.0007715014992510718,-0.11330186365982609,0.502,0.01025061917278349,-0.10737382264038516,0.4944,0.009499807943255148,-0.1054397998364458,0.4956,-0.003330799675319399,-0.11023297355645198,0.498,0.02564982323252058,-0.10446899708072077,0.489584
20.900000000000002,0.003686874924355159,-0.11091420994827085,0.5012,0.012328584297773674,-0.10486069198875521,0.4976,0.01190621272026994,-0.10211040147118843,0.4952,-0.0013834634164230438,-0.1091431970394076,0.4972,0.025798821098414422,-0.10440931029179874,0.48972
20.92,0.005135046030880671,-0.11119554585404016,0.4984,0.013004160425993757,-0.10870485300336959,0.4972,0.013002141523686492,-0.10473884153301244,0.4928,-0.0007871874459133068,-0.11001517553946415,0.498,0.025947818964308235,-0.10434962350287673,0.489856
20.94,-0.0010272573958517404,-0.111222641716125,0.4976,0.006100983741689702,-0.10929229400137074,0.5028,0.006479056332097971,-0.10708233792661528,0.4956,-0.007831829502737428,-0.11245184845116374,0.508,0.026096816830202048,-0.10428993671395471,0.489992
20.96,0.0006667896729860736,-0.10945727460237172,0.4948,0.006831515828900204,-0.11273351414076205,0.506,0.007584588516981047,-0.1080920807620068,0.494,-0.007387812631420441,-0.11236126628337616,0.5044,0.026245814696095864,-0.1042302499250327,0.490128
20.98,-0.004497632528674402,-0.10728973436589517,0.4936,0.0007055021450290539,-0.11226692536956821,0.5028,0.0017201556080183764,-0.10343587509873457,0.4972,-0.014084923004681482,-0.11121178352342408,0.5068,0.026394812561989677,-0.10417056313611069,0.490264
21.0,-0.004220882149357046,-0.10855690491597804,0.4984,8.223223317801285e-05,-0.11143187556756542,0.5048,0.0013920358528524339,-0.10002901406945991,0.492,-0.015299283609753888,-0.11000374159946773,0.5064,0.02654381042788349,-0.10411087634718867,0.4904
21.02,-0.009649597001287305,-0.11080020530083047,0.4992,-0.006270278618106383,-0.11743300504361559,0.5096,-0.0046003740181636745,-0.104501064916898,0.498,-0.0219988398936679,-0.11368181663949815,0.5084,0.02628275576698311,-0.10418913855013222,0.490472
21.04,-0.012290966988466488,-0.10826715404961273,0.502,-0.00989376288680192,-0.1146911295780662,0.5096,-0.007715203915119649,-0.10245353977777906,0.5016,-0.025890767723508942,-0.10931301089996302,0.5104,0.026021701106082727,-0.10426740075307578,0.490544
21.06,-0.012597428883196163,-0.10563103436700533,0.5036,-0.01106515822415166,-0.11146558991560346,0.51,-0.008217827238933299,-0.10256635105362866,0.4988,-0.02712969995899208,-0.10905262329580151,0.5104,0.025760646445182347,-0.10434566295601932,0.490616
21.080000000000002,-0.01054127171606704,-0.10470100701123322,0.5024,-0.009839916152283667,-0.11151811691525597,0.5136,-0.006414376293305526,-0.10253950850361535,0.4972,-0.02585276509934108,-0.1143869151301365,0.5096,0.02549959178428192,-0.1044239251589629,0.490688
21.1,-0.005295742389348398,-0.10579683571779647,0.5024,-0.005530299212491951,-0.11206809447986112,0.5132,-0.0014976040784675576,-0.10211287688226171,0.4988,-0.021354227905353844,-0.1147907458911958,0.5104,0.025238537123381536,-0.10450218736190645,0.49076000000000003
21.12,-0.010197985245796418,-0.10725275215649072,0.5024,-0.011394639576885626,-0.11417565782791735,0.514,-0.006799882599353993,-0.10690265733785509,0.5028,-0.02681388389721876,-0.11496326417890769,0.5072,0.024977482462481156,-0.10458044956485,0.490832
21.14,-0.010917133985937464,-0.10450373172491914,0.5064,-0.013154064884519033,-0.11031807359684326,0.5152,-0.007953164861240864,-0.10600017130858595,0.5004,-0.02782318564846696,-0.11117380925620214,0.5072,0.024716427801580773,-0.10465871176779355,0.490904
21.16,-0.012068033919421205,-0.10576284644673942,0.5056,-0.015145793455843954,-0.11041713337613555,0.5152,-0.009362061752328423,-0.10974891903433666,0.5024,-0.028921506050168033,-0.10974230409918694,0.5104,0.024455373140680393,-0.1047369739707371,0.490976
21.18,-0.004909493756062985,-0.10511371295700951,0.5056,-0.008816912484519997,-0.11108936619452754,0.514,-0.0026665960467439163,-0.11127004874551863,0.4996,-0.02205851858062291,-0.11315508220693796,0.5132,0.02419431847978001,-0.10481523617368066,0.491048
21.2,-0.005352471913145555,-0.10407400989707889,0.5072,-0.010041322291509102,-0.10902730949086434,0.5172,-0.0036006610053674793,-0.11162601689475668,0.504,-0.022848335660893487,-0.11140126654955364,0.5064,0.02393326381887963,-0.1048934983766242,0.49112
21.22,-0.0034657266448048594,-0.10322714084468289,0.5076,-0.008789293092396776,-0.11068308704706269,0.5204,-0.0020983170585133592,-0.11124558819485288,0.504,-0.021056616519479817,-0.10509264803144835,0.5064,0.023672209157979247,-0.10497176057956777,0.491192
21.240000000000002,-0.006713164825311316,-0.10414953920377434,0.504,-0.012590992247053873,-0.1120322501082959,0.5136,-0.005580600614121443,-0.10952477405745037,0.5056,-0.02421356086318896,-0.10648704297401833,0.5036,0.02341115449707882,-0.10505002278251133,0.49126400000000003
21.26,-0.01211155751597664,-0.10546823523126866,0.5076,-0.018234081497649723,-0.10805206287782722,0.5136,-0.010854397194439706,-0.110565614069937,0.5072,-0.02890130504361064,-0.11006483692049673,0.502,0.02315009983617844,-0.10512828498545487,0.491336
21.28,-0.009672290879338344,-0.10916511544287782,0.5092,-0.015921539607852617,-0.111670833203287,0.5156,-0.008261506436646984,-0.11327154808124158,0.51,-0.02550983952745798,-0.10875256629745027,0.508,0.022889045175278056,-0.10520654718839843,0.491408
21.3,-0.01093664737813745,-0.11028188131837745,0.5052,-0.0172421000865863,-0.11070172419589985,0.5144,-0.009248257966935467,-0.11462941134423088,0.5096,-0.025589682669211192,-0.11025360257086149,0.5056,0.022627990514377676,-0.10528480939134198,0.49148000000000003
21.32,-0.014910260414930102,-0.10804305477291976,0.5096,-0.021303412323855225,-0.10851465925047506,0.512,-0.01307135496584287,-0.11368845779280273,0.5088,-0.028232301463673514,-0.1086187209841171,0.5024,0.022366935853477293,-0.10536307159428554,0.491552
21.34,-0.013929828328025669,-0.10692924566327647,0.5104,-0.02054389299801176,-0.10933720158164856,0.5144,-0.012100655096591147,-0.11445778377979647,0.5092,-0.025996663038782033,-0.11011581349475041,0.5056,0.022105881192576914,-0.10544133379722909,0.491624
21.36,-0.012011770736233354,-0.10865699447057935,0.5084,-0.01890823786225244,-0.11080784693410037,0.5152,-0.01043958500122835,-0.11302045991509545,0.5068,-0.02306162760517831,-0.11167075364152824,0.5044,0.021844826531676534,-0.10551959600017265,0.491696
21.38,-0.013741726903517366,-0.10818568181688118,0.5016,-0.02096360972989638,-0.11007889395514399,0.518,-0.012406066442548658,-0.11542440179001301,0.508,-0.023758651064778827,-0.11304200277583396,0.5112,0.02158377187077615,-0.1055978582031162,0.491768
21.400000000000002,-0.014383971325548691,-0.11011881450245435,0.506,-0.02190423766360404,-0.10956092346581203,0.5184,-0.012972300809146697,-0.11036116932601817,0.5092,-0.02293005643152606,-0.11049876429459976,0.5108,0.021322717209875722,-0.10567612040605975,0.49184
21.42,-0.015799650325309927,-0.113040969140082,0.512,-0.023401651901133646,-0.11169733783084117,0.5168,-0.014103310206624772,-0.11219111371821937,0.5072,-0.022394990953056894,-0.11111952848226857,0.5124,0.021061662548975343,-0.10575438260900331,0.491912
21.44,-0.0165184288909515,-0.10820903446441667,0.5116,-0.024137260229907864,-0.10870097546193556,0.5164,-0.01460187550709868,-0.10455137755381193,0.5112,-0.021163325134743075,-0.1085759177417016,0.5132,0.02080060788807496,-0.10583264481194686,0.491984
21.46,-0.01398127940772817,-0.11211554417304924,0.512,-0.021512692492136515,-0.10880603571275602,0.51,-0.01180385236410933,-0.10509771086607565,0.5124,-0.016584985272520152,-0.10987964419843227,0.51,0.02053955322717458,-0.10591090701489042,0.492056
21.48,-0.010136592344328402,-0.10925443391971598,0.514,-0.01745869837747209,-0.10657072886851336,0.5072,-0.0077197319375088965,-0.10465659266124162,0.5108,-0.01073124747280278,-0.1051279932661194,0.5068,0.020278498566274197,-0.10598916921783397,0.492128
21.5,-0.01398937610790867,-0.10826120917674457,0.512,-0.021004712794125822,-0.1065244044620118,0.5044,-0.011234162416988016,-0.10313114116343063,0.5096,-0.012480708249926588,-0.10654142501427612,0.508,0.020017443905373817,-0.10606743142077751,0.49219999999999997
21.52,-0.008533238852632455,-0.11060823261919552,0.5052,-0.01519506109792448,-0.1077733978388208,0.504,-0.00549135418885624,-0.10436721062286423,0.508,-0.004977643707474509,-0.10641791568756982,0.5072,0.019756389244473434,-0.10614569362372107,0.492272
21.54,-0.00708384413377443,-0.1116925068322827,0.5048,-0.01343140395050371,-0.10816701651326707,0.5084,-0.003732576364707187,-0.10445248109490922,0.5004,-0.0015897468716481967,-0.10533056703070852,0.5044,0.019495334583573054,-0.10622395582666462,0.492344
21.56,-0.0075683777639705295,-0.10649464425974871,0.5056,-0.013667615118923927,-0.10866011448459953,0.5064,-0.0038912668411307657,-0.10347507097322996,0.5008,-0.00015078767622015902,-0.10741041697084365,0.5024,0.01923427992267267,-0.10630221802960818,0.492416
21.580000000000002,-0.007656677607755208,-0.10862055077470609,0.506,-0.013536796859572214,-0.1081378213427944,0.514,-0.0036644256347189226,-0.1042310481857053,0.5,0.0016436273836575779,-0.11062441772739535,0.4988,0.018973225261772243,-0.10638048023255174,0.492488
21.6,-0.008256846891031861,-0.10944707228366488,0.5056,-0.014004885878795238,-0.10794853319997694,0.5132,-0.003914205008245939,-0.10546232633410141,0.5032,0.0029128923573377634,-0.11027374861462702,0.5036,0.018712170600871863,-0.1064587424354953,0.49256
21.62,-0.006142367918555746,-0.11074435205738743,0.5092,-0.011870041956617726,-0.10939590050764486,0.5096,-0.0014681010879808482,-0.10587792094136121,0.5012,0.0066215218572069886,-0.10939064328732684,0.5008,0.01845111593997148,-0.10653700463843885,0.492632
21.64,-0.008038702366413703,-0.10711281369143223,0.5092,-0.0137531784010865,-0.10840849295675989,0.5064,-0.0031233264661470203,-0.10763646852790117,0.4996,0.005914697399018898,-0.11323566372165866,0.5048,0.0181900612790711,-0.1066152668413824,0.492704
21.66,-0.0077366189791573245,-0.1060555497521149,0.5072,-0.013487547219971334,-0.10899138946553565,0.5032,-0.002752360056176119,-0.10733507669953252,0.5012,0.006904219015276564,-0.11405489015280973,0.5056,0.017929006618170717,-0.10669352904432595,0.492776
21.68,-0.00925815898936099,-0.1037205941875775,0.5044,-0.014950254148823183,-0.10868410740491183,0.5008,-0.004151523150259442,-0.1079025379493673,0.4992,0.006022508904940213,-0.1133710776588116,0.5068,0.017667951957270337,-0.1067717912472695,0.492848
21.7,-0.014211434155396776,-0.10466637991125212,0.506,-0.019872789720053005,-0.10823237449937524,0.5076,-0.00902831891249772,-0.10842674520038309,0.5028,0.0015351399619933986,-0.11494731504980214,0.5072,0.017406897296369957,-0.10685005345021306,0.49291999999999997
21.72,-0.011604253963923276,-0.10657468016495454,0.5052,-0.017155259478049432,-0.10928316094370734,0.5012,-0.006364881007092453,-0.10834836942638046,0.5048,0.004455618024004916,-0.11457914989652672,0.5088,0.017145842635469574,-0.10692831565315661,0.492992
21.740000000000002,-0.010106364604754827,-0.10987450180008718,0.5064,-0.015387656595020891,-0.1097403392039326,0.5016,-0.004813696713606349,-0.1080398339782163,0.5084,0.006142130044730098,-0.11219520557733559,0.5112,0.016884787974569146,-0.10700657785610018,0.493064
21.76,-0.01250244383699642,-0.10719749076843789,0.5076,-0.017443702031999523,-0.10856929820548444,0.4996,-0.007107247680924737,-0.10628144515579943,0.5056,0.003880718252343823,-0.10794946507489808,0.5148,0.016623733313668766,-0.10708484005904373,0.493136
21.78,-0.010108323514351678,-0.1037724432609532,0.5064,-0.014665996015668465,-0.11035578644358646,0.5,-0.0045018912377024455,-0.10823022183932869,0.5084,0.00615429821980081,-0.10715529406703797,0.506,0.016362678652768383,-0.10716310226198728,0.493208
21.8,-0.00994691028627734,-0.10502070183592764,0.504,-0.014175762132638584,-0.10808377065627424,0.4988,-0.0041169263207801576,-0.1038999972626591,0.5036,0.00625062591490009,-0.1065864562745533,0.5064,0.016101623991868003,-0.10724136446493084,0.49328
21.82,-0.013166703744287878,-0.1077385704841664,0.4996,-0.017101276630013706,-0.1108202810987657,0.5012,-0.007204802450002132,-0.10901152269876077,0.5064,0.0025717871277844196,-0.11021078572753981,0.5048,0.01584056933096762,-0.10731962666787438,0.493352
21.84,-0.009678391608475627,-0.10930037985284352,0.498,-0.013308942885301982,-0.10863017375133203,0.5012,-0.0035165016318461665,-0.10906275669075496,0.5012,0.005400576447146298,-0.1110581000782065,0.5048,0.01557951467006724,-0.10739788887081794,0.493424
21.86,-0.011752255306106836,-0.10766682702432817,0.4984,-0.015366931742728372,-0.10669422529843098,0.4984,-0.005835459036630385,-0.1081679777930562,0.5016,0.0022197322432316,-0.10917898699517899,0.5116,0.015318460009166859,-0.10747615107376149,0.493496
21.88,-0.009096290068637151,-0.10619470290190038,0.5012,-0.012695354935762447,-0.10838038924156895,0.5032,-0.0033894073744175288,-0.11056000368218308,0.502,0.0037625598036758858,-0.10777617389250413,0.5104,0.015057405348266478,-0.10755441327670504,0.493568
21.900000000000002,-0.00393940311515572,-0.1071036146971168,0.502,-0.007507754918726985,-0.10982170407328551,0.5032,0.0015553384252810908,-0.10908319632939788,0.4984,0.007814199524916958,-0.10757021147577593,0.5088,0.01479635068736605,-0.10763267547964861,0.49364
21.92,-0.007712250693945461,-0.10861016207459552,0.5044,-0.011121616068841423,-0.10941437325316843,0.4972,-0.0022482257308538522,-0.10820562183748218,0.498,0.002989034873401927,-0.10971747070856948,0.5052,0.014535296026465668,-0.10771093768259216,0.493712
21.94,-0.009119290813060602,-0.10955482787886452,0.5048,-0.01229916013200736,-0.11140486486392072,0.5,-0.003553000210401226,-0.10859057747407434,0.5016,0.0005487094581689235,-0.11201800749932159,0.506,0.014274241365565286,-0.10778919988553572,0.493784
21.96,-0.006265215264144528,-0.10714953727130919,0.5004,-0.009121252252170994,-0.10702793398082154,0.498,-0.00048257975196902477,-0.10835071049927761,0.4992,0.0025815603051873664,-0.11227915952189287,0.5016,0.014013186704664905,-0.10786746208847926,0.493856
21.98,-0.008208780386974866,-0.10724096905976788,0.5012,-0.01073498657923244,-0.10791024864249785,0.5004,-0.0022383325275708494,-0.10846340024184588,0.4976,-7.669727856941507e-05,-0.11236555425642585,0.5044,0.013752132043764524,-0.10794572429142282,0.493928
22.0,-0.004718723465883137,-0.10873226147292189,0.5004,-0.006914075856088074,-0.11020400824484382,0.4972,0.0015419278964222151,-0.10683392663864301,0.4992,0.0027595013546071728,-0.11141172181652201,0.5012,0.013491077382864142,-0.10802398649436637,0.494
22.02,-0.003632498678866609,-0.11076230940869164,0.4988,-0.0053809418350758784,-0.1136181449972692,0.5004,0.0031392802028941532,-0.11047187676427636,0.4952,0.003596421351886636,-0.11162915677670185,0.504,0.013111202158030197,-0.10813154797327644,0.494288
22.04,-0.003642431222385456,-0.10935274512745255,0.4988,-0.0048692405149328944,-0.1147091640548333,0.5004,0.003780345079781415,-0.11048847717969151,0.4928,0.0036629969731318767,-0.11107118777976935,0.5012,0.012731326933196252,-0.1082391094521865,0.49457599999999996
22.06,-0.0027014986098107523,-0.10639287330773312,0.5,-0.003366409401736375,-0.11181578224935336,0.4996,0.005359026405600356,-0.1102316343622344,0.4968,0.004606366728474494,-0.11170357908608665,0.5004,0.012351451708362307,-0.10834667093109657,0.49486399999999997
22.080000000000002,-0.007357716348232707,-0.10368877471674896,0.5016,-0.007371018236305801,-0.11055579840317668,0.4968,0.001348292283188912,-0.11096114784229184,0.4948,-0.00011753770165399971,-0.11078740230841536,0.504,0.011971576483528297,-0.10845423241000665,0.49515200000000004
22.1,-0.007884313223468073,-0.10450497587630211,0.4992,-0.007308011316366178,-0.10773582201989956,0.5,0.0015569088217983207,-0.10750131880995338,0.496,-0.0007302852645448553,-0.10937098447692697,0.4988,0.011591701258694352,-0.10856179388891672,0.49544
22.12,-0.0069385946025742615,-0.10452123313894195,0.5004,-0.006046130244982632,-0.10720676110322781,0.5044,0.002969975610100615,-0.1045279392473903,0.49,-0.00020293450322002827,-0.10771981459276608,0.5,0.011211826033860407,-0.10866935536782678,0.495728
22.14,-0.0051796190392395264,-0.1065130055402814,0.5052,-0.004018264069050744,-0.10584926659799514,0.4968,0.005061999043870027,-0.10243892424343223,0.4904,0.001066079277457908,-0.10737373702804555,0.4952,0.010831950809026462,-0.10877691684673685,0.496016
22.16,-0.005288743358657805,-0.10722169867759761,0.5024,-0.003857452702506084,-0.10661856394063786,0.5012,0.005323726104897162,-0.10482235741924273,0.4928,0.0005956629000159595,-0.10748171376714083,0.4944,0.010452075584192517,-0.10888447832564692,0.49630399999999997
22.18,-0.0030753470256682544,-0.10460813822435157,0.504,-0.001265984285262448,-0.10447243022593566,0.4968,0.007953006173364911,-0.10556837944277123,0.4948,0.002540806204267203,-0.10533041649337317,0.5024,0.010072200359358572,-0.10899203980455698,0.496592
22.2,-0.00412523999937026,-0.10846412115888909,0.5032,-0.002021452509526898,-0.10836932602475081,0.4984,0.007066027390132734,-0.10948657921110444,0.496,0.0007410321332103109,-0.11007969176731792,0.51,0.00969232513452463,-0.10909960128346705,0.49688
22.22,-0.005060836746677188,-0.11082588967654224,0.5084,-0.00267998075610781,-0.10927632451548082,0.5032,0.006349159179789768,-0.10860673619487093,0.4964,-0.0010495094075897442,-0.1108204773350938,0.5112,0.009312449909690684,-0.10920716276237712,0.497168
22.240000000000002,-0.005278033266767433,-0.11014939882208352,0.5084,-0.002500508942754609,-0.10772741242833246,0.4964,0.006471355433690168,-0.10499000953474927,0.4928,-0.0020120023294181804,-0.10817096275167198,0.5108,0.008932574684856672,-0.1093147242412872,0.497456
22.26,0.0028249517971228625,-0.1103165180097013,0.5012,0.006060869810611166,-0.10612606674188005,0.4948,0.014948720400670718,-0.1031587211964636,0.4884,0.005353835710298943,-0.10510522432126244,0.5048,0.008552699460022727,-0.10942228572019727,0.497744
22.28,0.0008594159353813203,-0.10747937711544969,0.502,0.004402557248067663,-0.10379874486657129,0.4944,0.01324313440611067,-0.10321378502302314,0.4896,0.0024641384040392012,-0.1033102667323008,0.5016,0.008172824235188782,-0.10952984719910733,0.498032
22.3,0.006781841972533453,-0.10698656312699877,0.5032,0.01068385683224492,-0.1028458872100046,0.4944,0.019405882174626073,-0.10348724259856336,0.484,0.0073793518730704616,-0.10264811203750897,0.498,0.007792949010354838,-0.1096374086780174,0.49832
22.32,0.007806171138715459,-0.10951091377817734,0.4984,0.012086397945131302,-0.10484876990531802,0.4856,0.020593128925819094,-0.10527008397522036,0.49,0.007265004810947953,-0.10236895758761226,0.4996,0.007413073785520893,-0.10974497015692747,0.498608
22.34,0.009744089448200072,-0.10927179088358398,0.5,0.014381053571652246,-0.10670418425429506,0.484,0.02269418474687685,-0.10543527905167789,0.484,0.007808570002565075,-0.10258663117509544,0.5008,0.007033198560686948,-0.10985253163583752,0.498896
22.36,0.010206008193018203,-0.1102115910176923,0.4972,0.015233334056968573,-0.10975430811843889,0.4908,0.023356844288714755,-0.10890430672087191,0.4884,0.006860612222861818,-0.1037410207974361,0.4972,0.006653323335853004,-0.1099600931147476,0.49918399999999996
22.38,0.008313594581668101,-0.10977345215072733,0.4984,0.013661654166170769,-0.10903517037739871,0.4884,0.02166533144732542,-0.10723791399203263,0.4856,0.0035213162354904262,-0.10671380372836921,0.5028,0.0062734481110190594,-0.11006765459365767,0.49947199999999997
22.400000000000002,0.007222308426037426,-0.1119250270737811,0.4984,0.012916513108936642,-0.10977510421667099,0.4916,0.020791051699434467,-0.10811857043304082,0.4892,0.0011414576174061716,-0.10914488487066733,0.502,0.005893572886185048,-0.11017521607256775,0.49976000000000004
22.42,0.007269398166582564,-0.10962762048503917,0.5,0.013165231830372529,-0.10795616639622012,0.4928,0.02100865743992002,-0.10823410642167965,0.4856,-0.00014160175459956717,-0.10830763389192055,0.5012,0.005513697661351103,-0.1102827775514778,0.500048
22.44,0.0023906478259954783,-0.10709983844126944,0.504,0.008515583486585756,-0.10579708263017765,0.492,0.0161904616634499,-0.1062637185543029,0.4932,-0.006439785497837971,-0.10466594882290477,0.5076,0.005133822436517158,-0.11039033903038788,0.500336
22.46,0.0046543190025107916,-0.10998173594784408,0.498,0.011125807888770916,-0.10796688133483048,0.488,0.018505398921628096,-0.10848113219327249,0.4948,-0.00546053056801293,-0.10959358043034065,0.5048,0.004753947211683213,-0.11049790050929795,0.500624
22.48,0.0013156239530361772,-0.11085323907246739,0.4996,0.007979276731903335,-0.10533615779309373,0.4944,0.014979241913946598,-0.10875475635286978,0.4964,-0.010167487095200291,-0.1109869768272626,0.508,0.004374071986849269,-0.110605461988208,0.500912
22.5,0.004631592339279587,-0.11209550736168647,0.4956,0.011256058341975827,-0.10562705674451331,0.4916,0.01795262433074573,-0.11131858820802268,0.4916,-0.008273155788404844,-0.11123116992226133,0.5036,0.003994196762015324,-0.11071302346711807,0.5012
22.52,0.00384855796387996,-0.11137338536156087,0.502,0.010356061202184765,-0.10548728787562343,0.4912,0.016643971513127874,-0.11034190435944438,0.4932,-0.01073481089786719,-0.11165023712679659,0.5052,0.00361432153718138,-0.11082058494602814,0.5014879999999999
22.54,0.002688021418935751,-0.1097386943247583,0.4968,0.009179249016218109,-0.10745612014139981,0.494,0.015183108559491214,-0.11019398087886266,0.4956,-0.013200045360758935,-0.10914804966485026,0.504,0.003234446312347435,-0.1109281464249382,0.501776
22.56,0.005514732998352936,-0.10890890360784825,0.5004,0.011936098008445686,-0.10687004148044191,0.484,0.017695258798044608,-0.10960313402440151,0.4972,-0.011593069973390746,-0.10868470158181417,0.5052,0.0028545710875134906,-0.11103570790384827,0.502064
22.580000000000002,0.005062233238390082,-0.11015153926217415,0.498,0.011430189793426646,-0.10941007330029588,0.4864,0.016896437785859513,-0.11290506128685512,0.4944,-0.013101665249210217,-0.11040161836842144,0.506,0.0024746958626794785,-0.11114326938275836,0.502352
22.6,-6.564290594652249e-05,-0.11050302236912073,0.498,0.006311997645453587,-0.10820164442325579,0.4868,0.011463633416713134,-0.1098584818873489,0.4944,-0.019109072985363525,-0.10839297697794764,0.5092,0.0020948206378455336,-0.11125083086166843,0.50264
22.62,-0.002568349428972168,-0.10648447413177244,0.4988,0.003991734114644986,-0.105614688911234,0.49,0.008871891062050307,-0.10896105069760798,0.4948,-0.022138526760146517,-0.10634792726168867,0.5132,0.0017149454130115892,-0.11135839234057848,0.502928
22.64,-0.0015696398540886718,-0.10210048760828482,0.5028,0.005091667176663566,-0.10679658727703367,0.488,0.009816278074427027,-0.1044096069137779,0.492,-0.02162504111689157,-0.10146342409043702,0.5076,0.0013350701881776445,-0.11146595381948855,0.503216
22.66,-9.211452738176859e-05,-0.10287633516353278,0.5024,0.006586586263818996,-0.10857236359854441,0.4912,0.011208688730425595,-0.10295739052014558,0.4876,-0.02071798290968422,-0.10253184567323777,0.5056,0.0009551949633437,-0.11157351529839862,0.503504
22.68,-0.0029672683269502203,-0.10486471444983876,0.5032,0.0037902963577691423,-0.10703392723542751,0.4904,0.008160863263106857,-0.10406920657805602,0.486,-0.024505195436174108,-0.10412822130274003,0.51,0.0005753197385097553,-0.11168107677730868,0.503792
22.7,0.0018984708351024182,-0.10668568697409132,0.4984,0.00875250098493481,-0.10537402760142836,0.4916,0.012628399396584092,-0.10471149445224719,0.4884,-0.020825296107410914,-0.1035936788221909,0.5068,0.0001954445136758107,-0.11178863825621875,0.50408
22.72,0.0014312240602178932,-0.10701179274646097,0.4956,0.008132659161118803,-0.10555217649823469,0.4888,0.011647510277485614,-0.10389678197178744,0.4896,-0.0227082535724379,-0.10424379554096426,0.5076,-0.0001844307111581339,-0.11189619973512882,0.5043679999999999
22.740000000000002,0.0013727315019359608,-0.10570772214268555,0.5008,0.0078091060495678565,-0.1053287965258716,0.4872,0.011092227789234202,-0.10473664578421663,0.494,-0.024103210238534456,-0.10916243674565435,0.5084,-0.000564305935992146,-0.1120037612140389,0.504656
22.76,-0.005042554336368484,-0.1047795432428626,0.5024,0.0010087229575492095,-0.10428874076625182,0.4972,0.004209291851597371,-0.10326923817840404,0.4904,-0.03177294941136928,-0.10911405538471308,0.5128,-0.0009441811608260906,-0.11211132269294898,0.504944
22.78,-0.004233906796236228,-0.1017899580781145,0.5048,0.0015130278664971996,-0.10179827924600277,0.4968,0.004699218646238859,-0.10020949860182389,0.4928,-0.032159748006985976,-0.10755079958711847,0.5096,-0.0013240563856600353,-0.11221888417185903,0.505232
22.8,-0.0011991610545070402,-0.1048337230486813,0.502,0.004229716152264296,-0.1032665235719981,0.4964,0.007405269279025768,-0.10537394619181516,0.4892,-0.030459357457032637,-0.11108552896308152,0.5128,-0.00170393161049398,-0.1123264456507691,0.50552
22.82,0.003431611818995722,-0.1045555100477125,0.4996,0.008597584606859839,-0.10227278827187922,0.492,0.011909419526486408,-0.10112086254794421,0.4884,-0.02697265634792248,-0.1089424513028428,0.5124,-0.0020838068353279246,-0.11243400712967917,0.5058079999999999
22.84,0.00545752394255758,-0.10608756193488379,0.5036,0.010440332556153455,-0.10857764578930451,0.4992,0.014022955435174629,-0.10602497845722639,0.4864,-0.02585853997728743,-0.1135751263470409,0.5124,-0.002463682060161869,-0.11254156860858923,0.506096
22.86,0.005821926125731026,-0.10681854228015347,0.4976,0.010587346084958133,-0.10894550084917484,0.496,0.014432008374430032,-0.10975363215771099,0.4828,-0.026431819884381844,-0.11474843664287257,0.5096,-0.002843557284995814,-0.1126491300874993,0.506384
22.88,0.0025648821159468455,-0.10776312778100904,0.5024,0.007299796762580066,-0.10935176776884956,0.4972,0.011374375391990793,-0.1116055552735427,0.4808,-0.0303977895105494,-0.11525057616326428,0.5112,-0.0032234325098297583,-0.11275669156640937,0.5066719999999999
22.900000000000002,0.0011284395182322854,-0.10759368793950752,0.5036,0.006001388167972195,-0.11150929677581789,0.496,0.010491374172813579,-0.11103969560030683,0.486,-0.03214782953888188,-0.11516182504613441,0.5168,-0.0036033077346637704,-0.11286425304531945,0.50696
22.92,0.00017915597198403077,-0.10950494621057975,0.5032,0.005178370629723885,-0.11270858867675393,0.4924,0.010032308346856415,-0.11152743524731873,0.4832,-0.03323271437364,-0.11422829728652081,0.5176,-0.003983182959497715,-0.11297181452422951,0.507248
22.94,-0.0017341267807496593,-0.1118858494171006,0.5028,0.0033777234826031775,-0.11052835461133236,0.4984,0.008589484284303237,-0.11037726764422523,0.4848,-0.03513109709058565,-0.1114927086728678,0.5228,-0.00436305818433166,-0.11307937600313958,0.507536
22.96,7.285798400062333e-05,-0.11208597222707231,0.5032,0.0052802667629194165,-0.11418441543228124,0.5004,0.010906572769282185,-0.11541163123619717,0.4868,-0.033109937613812805,-0.11229507054079672,0.5216,-0.004742933409165605,-0.11318693748204965,0.5078239999999999
22.98,0.003731607634669403,-0.11475681790872386,0.498,0.008890721933989331,-0.11740074010602093,0.5,0.014821382597852229,-0.11431995503320613,0.4832,-0.0294766565179738,-0.11052239262939374,0.52,-0.005122808633999549,-0.11329449896095971,0.508112
23.0,0.005400984098171669,-0.11442692568278058,0.4984,0.01038638134192967,-0.11350632710984476,0.5008,0.016757291761303715,-0.11342806560630543,0.4912,-0.027733282763968397,-0.10685593397279362,0.5168,-0.005502683858833494,-0.11340206043986978,0.5084
23.02,0.006299439041653518,-0.11479329823817906,0.4992,0.011234142500768768,-0.11189734979415816,0.502,0.017999338511107216,-0.11192574335207386,0.488,-0.02661425709548909,-0.10530452683319809,0.516,-0.0053077802190351735,-0.11326501411514954,0.508176
23.04,0.005772462409947589,-0.11224893040520814,0.4984,0.010690974207070238,-0.10912109866283967,0.4952,0.01794430845750431,-0.11157483297686217,0.4888,-0.026866466885138947,-0.10273073289478407,0.5168,-0.0051128765792368535,-0.1131279677904293,0.507952
23.06,0.0037936478075780216,-0.11272546272794011,0.504,0.008718584136622635,-0.11191743843850081,0.4948,0.016364232834538802,-0.11095772929570337,0.4904,-0.0288054138113833,-0.10258274260187347,0.5156,-0.004917972939438533,-0.11299092146570906,0.507728
23.080000000000002,0.009681944316691206,-0.1132633177091958,0.5016,0.014626138931851992,-0.1110032821105767,0.4928,0.022648527218520016,-0.1082190138324727,0.4912,-0.022950054872921524,-0.10208714081536252,0.5124,-0.004723069299640177,-0.11285387514098881,0.507504
23.1,0.012255049605263746,-0.10930676530090214,0.5048,0.0173008144108691,-0.11021142796981126,0.4984,0.025730276878748987,-0.10632752041106903,0.4904,-0.02020682480616286,-0.10220789722319237,0.514,-0.004528165659841857,-0.11271682881626857,0.50728
23.12,0.008330778829123007,-0.11007023919810749,0.5048,0.013529578738957968,-0.10806485084294172,0.498,0.02245549498081948,-0.10524326858028098,0.4952,-0.023808366610823365,-0.10356034759061163,0.5208,-0.004333262020043536,-0.11257978249154833,0.507056
23.14,0.009778297190498109,-0.10743598194400783,0.508,0.015139577426644115,-0.1056090371405714,0.4968,0.02442454592065551,-0.1040604673985747,0.498,-0.021996369951824756,-0.10227961776162754,0.5196,-0.0041383583802452155,-0.1124427361668281,0.506832
23.16,0.007772822886548492,-0.10669402963754396,0.502,0.01315672707589888,-0.10313195611153617,0.4968,0.02273131143628463,-0.10467248700675118,0.4964,-0.02379757299738946,-0.10325965167412003,0.5204,-0.0039434547404468955,-0.11230568984210786,0.506608
23.18,0.001131903598386161,-0.10814643839792873,0.5044,0.006525196846174465,-0.10093251727057345,0.4948,0.016483801793900806,-0.10225381691184646,0.4916,-0.03023655192223153,-0.10363155474780705,0.518,-0.0037485511006485747,-0.11216864351738762,0.506384
23.2,0.0015896322713741,-0.11158285856482607,0.508,0.0070103225645543,-0.10260389344252141,0.4976,0.017342098649090736,-0.10130882384248514,0.4928,-0.029472682122474583,-0.10345481854293032,0.5204,-0.003553647460850254,-0.11203159719266738,0.5061599999999999
23.22,-0.003297875364943593,-0.10967526691222247,0.506,0.0019875059971471666,-0.1035934856784645,0.5016,0.012700508230970643,-0.10126200473965564,0.4968,-0.03412673676113521,-0.10309808395669894,0.5188,-0.0033587438210519334,-0.11189455086794714,0.5059359999999999
23.240000000000002,-0.005673888070137639,-0.11146193528313304,0.5032,-0.0005098227213363799,-0.10190086098012344,0.5072,0.010568463281454556,-0.10160093481210124,0.4976,-0.036217572595727464,-0.10280414330670262,0.5192,-0.0031638401812535783,-0.11175750454322689,0.5057119999999999
23.26,-0.009259620491834548,-0.10872037069573216,0.5048,-0.00431080251981048,-0.10241909134254193,0.5072,0.0073028732546015305,-0.1002880272104126,0.4932,-0.039338150849971554,-0.10182734349267582,0.5208,-0.0029689365414552575,-0.11162045821850665,0.5054879999999999
23.28,-0.010285459366568703,-0.10728658229750718,0.508,-0.0055799989653406035,-0.10256235476814109,0.504,0.006541959248442987,-0.09871179218021095,0.4996,-0.040155094798594214,-0.10269809588319563,0.5196,-0.002774032901656937,-0.11148341189378641,0.5052639999999999
23.3,-0.012318034297488626,-0.10866961896576877,0.5016,-0.007820835278731397,-0.10752912570512767,0.5076,0.004733187655174635,-0.10549120836814459,0.494,-0.04201400803451784,-0.10825227865432444,0.5188,-0.0025791292618586167,-0.11134636556906617,0.5050399999999999
23.32,-0.010895564435660985,-0.10902449355794834,0.4992,-0.0066499642833552485,-0.10320749950480049,0.5056,0.006271513196121901,-0.10433937212366388,0.4956,-0.040581836904855846,-0.10689390097724545,0.522,-0.002384225622060296,-0.11120931924434593,0.5048159999999999
23.34,-0.0058294626742741995,-0.10857257581811788,0.5,-0.0017288378829828936,-0.10141457481675846,0.5096,0.011605067831648483,-0.10563116022736808,0.4948,-0.035388430821801944,-0.10720259651473113,0.5208,-0.0021893219822619755,-0.1110722729196257,0.5045919999999999
23.36,-0.003969515548154766,-0.10814535643562696,0.504,-3.082266253105672e-05,-0.10400300161035789,0.5052,0.013612445423187396,-0.1065903293441223,0.4932,-0.03334408732767263,-0.10746408212203754,0.5204,-0.0019944183424636546,-0.11093522659490546,0.5043679999999999
23.38,-0.007188682937971264,-0.11095221961414725,0.506,-0.0032245371703408425,-0.10773977587621417,0.5064,0.010635536467912555,-0.11170540503123252,0.4948,-0.03594246771209199,-0.11275768449206,0.5176,-0.0017995147026653342,-0.11079818027018522,0.5041439999999999
23.400000000000002,-0.007893479302826585,-0.11391747009116147,0.5084,-0.0038871952851220483,-0.10773154700362066,0.5048,0.009946326407354251,-0.11090624038192179,0.496,-0.03606163676260927,-0.11519873149567034,0.5152,-0.0016046110628669791,-0.11066113394546497,0.5039199999999999
23.42,-0.008618604959608797,-0.11117231413482853,0.5052,-0.004527999394500991,-0.10577416879514775,0.4988,0.009093254207492848,-0.1099058691390479,0.494,-0.036166810202336204,-0.10921808585091869,0.5148,-0.0014097074230686585,-0.11052408762074473,0.5036959999999999
23.44,-0.008888666826870922,-0.11139988378457706,0.5076,-0.00468782545537536,-0.10608715268015148,0.4984,0.008469446651215884,-0.1089760739844186,0.4924,-0.03585184832101613,-0.11203683736525122,0.5192,-0.0012148037832703379,-0.11038704129602449,0.5034719999999999
23.46,-0.009101106991751479,-0.11196320491771701,0.508,-0.004686287699910422,-0.10793810610146681,0.498,0.007876346503882989,-0.10979920227197236,0.494,-0.035478691271313915,-0.10967868557595875,0.516,-0.0010199001434720175,-0.11024999497130425,0.5032479999999999
23.48,-0.01283845992205159,-0.10998179671437829,0.5068,-0.008237062696438995,-0.10598245078339683,0.502,0.003792219936812168,-0.10949962588512727,0.4964,-0.03850100901888803,-0.10879584902116755,0.5176,-0.0008249965036736969,-0.11011294864658401,0.5030239999999999
23.5,-0.011451768122449258,-0.11054159814978877,0.5056,-0.006683994693065643,-0.10344500672022858,0.5012,0.004838947096928041,-0.11011096690000641,0.496,-0.036388251648743375,-0.10897863966619793,0.512,-0.0006300928638753762,-0.10997590232186377,0.5027999999999999
23.52,-0.007724390152884506,-0.10818868650869086,0.5076,-0.00277031954798118,-0.10070766828736198,0.4988,0.008381343865415149,-0.10892814811477947,0.4916,-0.03170024416860168,-0.10754770240217186,0.5116,-0.0004351892240770557,-0.10983885599714353,0.502576
23.54,-0.006043734246577324,-0.10515241642968406,0.5044,-0.0007152162120252413,-0.10018429938882452,0.5016,0.010057045161830815,-0.10821021839088603,0.494,-0.02895999744514229,-0.10679285847897135,0.5148,-0.00024028558427873512,-0.1097018096724233,0.502352
23.56,-0.007807755271567333,-0.10358412110485224,0.5112,-0.0020269616990348637,-0.1010317599510487,0.5012,0.008550393334855317,-0.10657498122722678,0.4908,-0.029501131563003026,-0.10503775444629591,0.514,-4.5381944480414543e-05,-0.10956476334770306,0.502128
23.580000000000002,-0.0040323491095765945,-0.10471100753234723,0.5056,0.0020654792943962164,-0.10649225706332185,0.4936,0.012629156918838315,-0.11428104459519718,0.4908,-0.024532190241267942,-0.11069730489787767,0.5112,0.00014952169531794066,-0.1094277170229828,0.5019039999999999
23.6,-0.013406634303244345,-0.10576579292896629,0.5064,-0.007119081291993166,-0.10593193070651105,0.4988,0.0034528421414410132,-0.111903570321497,0.4912,-0.03275425367710337,-0.10948838165521356,0.5132,0.0003444253351162612,-0.10929067069826257,0.5016799999999999
23.62,-0.00768996533786603,-0.10075176718738213,0.5028,-0.0012216940155952598,-0.10103987873502013,0.4996,0.009464377177837166,-0.10811725709718763,0.4912,-0.02560140504999203,-0.10323010029726065,0.5128,0.0005393289749145817,-0.10915362437354233,0.501456
23.64,-0.007858744662699067,-0.09909782617133847,0.5024,-0.001277386673610431,-0.10039959625548464,0.496,0.009640882859554323,-0.10428609174050218,0.4876,-0.024291603218096963,-0.09951474859405084,0.5128,0.0007342326147129024,-0.10901657804882209,0.501232
23.66,-0.00548148688055628,-0.09945249950931544,0.5012,0.001125290355650469,-0.1001177619418214,0.4984,0.012164281987434574,-0.10576357327332071,0.4912,-0.020772377252249827,-0.10090851388389144,0.5144,0.0009291362545112229,-0.10887953172410185,0.501008
23.68,-0.007394231206710806,-0.10387683861931171,0.5076,-0.0007446668089344428,-0.10436811539316247,0.498,0.010219291287297469,-0.1072092788308832,0.494,-0.02187562489986557,-0.10269961356338342,0.5168,0.0011240398943095436,-0.10874248539938161,0.500784
23.7,-0.004907816294081288,-0.10472627820069533,0.5064,0.0017874229677919047,-0.10585281724769499,0.494,0.01264791947930319,-0.10827078966114452,0.496,-0.01875050503280027,-0.10471109958193824,0.514,0.001318943534107864,-0.10860543907466137,0.50056
23.72,-0.008686434939316028,-0.10541810305193405,0.5072,-0.0019454718519087521,-0.10589623100923466,0.4988,0.008896496563194745,-0.10835368899820101,0.4892,-0.021842614631749375,-0.1052190090404251,0.5184,0.0015138471739061846,-0.10846839274994113,0.500336
23.740000000000002,-0.005816258569754418,-0.10612217811529413,0.5032,0.0010113636737345388,-0.10879511022489724,0.4944,0.011903882941787493,-0.11001853493376891,0.4876,-0.018266471255954982,-0.10946668695816764,0.5164,0.0017087508137045397,-0.10833134642522088,0.500112
23.76,-0.008395038342952701,-0.10693891411921873,0.51,-0.001549539496633801,-0.11168880370023776,0.4928,0.00924854027665437,-0.11334842049388417,0.4932,-0.020423803914870132,-0.11255350017358523,0.5176,0.0019036544535028603,-0.10819430010050064,0.49988799999999994
23.78,-0.008916667921887802,-0.10792158705302572,0.51,-0.002038795428565092,-0.11318436882573969,0.4956,0.008566236087944613,-0.11062073171493694,0.49,-0.020736170331446327,-0.11216810838878596,0.52,0.002098558093301181,-0.1080572537757804,0.49966399999999994
23.8,-0.005517704331992802,-0.10963866734706915,0.504,0.0012940138865135027,-0.11409117162903593,0.4956,0.011860906800902817,-0.11140298449267293,0.4888,-0.01728097543218114,-0.11098100790117678,0.5164,0.0022934617330995014,-0.10792020745106017,0.49943999999999994
23.82,-0.0007825226790302295,-0.10816594065128786,0.5052,0.005724661718713798,-0.11354588044329257,0.4992,0.016257569247515563,-0.1123556058026365,0.4848,-0.012723586965072399,-0.11382678343123202,0.5124,0.002488365372897822,-0.10778316112633993,0.499216
23.84,-0.0012179979873872526,-0.1090318779248189,0.5004,0.004842694284608368,-0.11116877408835749,0.4968,0.015448873227888234,-0.11145098318426888,0.4888,-0.013527100202863499,-0.11137073095885576,0.5136,0.0026832690126961426,-0.10764611480161969,0.498992
23.86,-0.0026140524302905818,-0.10933475586809473,0.4976,0.0031163703823007126,-0.11284889523702718,0.4952,0.013731536949537887,-0.11560537206354725,0.4852,-0.01535024485099379,-0.11384924223695007,0.516,0.0028781726524944634,-0.10750906847689945,0.498768
23.88,0.001683701095047873,-0.11114225589947957,0.494,0.0072267734207875816,-0.11150050322357773,0.4928,0.017852582076030323,-0.11539544439608138,0.4816,-0.011543681523348689,-0.10720109136440129,0.5084,0.003073076292292784,-0.10737202215217921,0.498544
23.900000000000002,0.0028806438351005183,-0.11210195582640047,0.4972,0.008487325998574893,-0.1091046956947644,0.4932,0.019187486035698913,-0.11500216448549629,0.4804,-0.01058492136099333,-0.11126152087509739,0.5048,0.003267979932091139,-0.10723497582745896,0.49831999999999993
23.92,-0.0008973259411560093,-0.10803869835516018,0.496,0.004675648399420024,-0.10633175572663267,0.4908,0.015249449363173495,-0.10852444330051596,0.4872,-0.01492087146467679,-0.10827156074097342,0.5104,0.0034628835718894593,-0.10709792950273872,0.4980959999999999
23.94,-0.0004002551103018305,-0.10386973174576929,0.4996,0.005118794007593239,-0.10527117934494785,0.4876,0.01552355580851729,-0.1061909249172379,0.4864,-0.015013012203655779,-0.10492996556655804,0.5104,0.00365778721168778,-0.10696088317801848,0.497872
23.96,-0.00032392323273793835,-0.10591466066126823,0.496,0.005167158866651928,-0.10833623318130278,0.4888,0.01538081287542953,-0.10879031717589341,0.4908,-0.015417829489647499,-0.10618214433081483,0.5096,0.0038526908514861006,-0.10682383685329824,0.497648
23.98,-0.004888789005189466,-0.10687785070038255,0.4952,0.000510098602823382,-0.10935370316108847,0.494,0.010570954344025413,-0.11078721437490417,0.494,-0.020589392823509262,-0.10423694703221605,0.5096,0.004047594491284421,-0.106686790528578,0.497424
24.0,-0.003534708850577647,-0.10553671844211547,0.4948,0.001641742388106988,-0.10735055825536564,0.49,0.01171635548527147,-0.10703950922859085,0.4948,-0.01978156831082271,-0.10104726371970926,0.5092,0.004242498131082742,-0.10654974420385777,0.4972

